The Efficacy of the Connect America Fund in Addressing US Internet Access Inequities

Residential fixed broadband internet access in the United States (US) has long been distributed inequitably, drawing significant attention from researchers and policymakers. This paper evaluates the efficacy of the Connect America Fund (CAF), a key policy intervention aimed at addressing disparities in US internet access. CAF subsidizes the creation of new regulated broadband monopolies in underserved areas, aiming to provide comparable internet access, in terms of price and speed, to that available in urban regions. Oversight of CAF largely relies on data self-reported by internet service providers (ISPs), which is often questionable. We use the broadband-plan querying tool (BQT) to curate a novel dataset that complements ISP-reported information with ISP-advertised broadband plan details (download speed and monthly cost) on publicly accessible websites. Specifically, we query advertised broadband plans for 687k residential addresses across 15 states, certified as served by ISPs to regulators. Our analysis reveals significant discrepancies between ISP-reported data and actual broadband availability. We find that the serviceability rate-defined as the fraction of addresses ISPs actively serve out of the total queried, weighted by the number of CAF addresses in a census block group-is only 55%, dropping to as low as 18% in some states. Additionally, the compliance rate-defined as the weighted fraction of addresses where ISPs actively serve and advertise download speeds above the FCC's 10 Mbps threshold-is only 33%. We also observe that in a subset of census blocks, CAF-funded addresses receive higher broadband speeds than their monopoly-served neighbors. These results indicate that while a few users have benefited from this multi-billion dollar program, it has largely failed to achieve its intended goal, leaving many targeted rural communities with inadequate or no broadband connectivity.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> graphs/question_3/last_round_att.csv <==
,Unnamed: 0.1,Unnamed: 0,RowID,County,PropertyFullStreetAddress,PropertyCity,PropertyState,PropertyZip,OriginalPropertyFullStreetAddress,PropertyAddressUnitDesignator,PropertyAddressUnitNumber,PropertyAddressLatitude,PropertyAddressLongitude,PropertyAddressCensusTractAndBlock,geometry,census_block_group_19,census_block_group_20,GEOID10,unique_address,combined_providers,address_queried,existingService,pricing,exec_time,service_status,tracebacks,address,city,zipcode,speed_info,num_providers,providers_set,Company Name,CAF_Provider,status,avg_cv,max_cv,min_cv,max_speed,num_offers,zip_code,Unnamed: 0.2,Fund Type,Study Area Code,Carrier,Latitude,Longitude,Deployment Date,Deployment Year,Census Block,Locations Obligation,Locations Deployed,Target Build Out,Milestone Certification Date,Download Upload Speed Tier,Technology,Other Technology,Latency,Total State Support Received,census_bgp_2019,census_block
37,37,100.0,94025709-0000-0000-909F-000000000000,Burke,2684  Lakeland Trl,Nebo,NC,28761.0,2684 LAKELAND TRL,,,35.766838,-81.92062,370230202012041.0,POINT (-81.92062 35.766838),370230202012.0,370230202032.0,370230202012041.0,2684  LAKELAND TRL_NEBO_NC_28761,AT&T,"2700 LAKELAND TR NEBO, NC 28761",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",100.2,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c70674e133 <unknown>\n#1 0x55c706482966 <unknown>\n#2 0x55c7064bf0dc <unknown>\n#3 0x55c7064bf211 <unknown>\n#4 0x55c7064f96c4 <unknown>\n#5 0x55c7064debfd <unknown>\n#6 0x55c7064f71c7 <unknown>\n#7 0x55c7064de9a3 <unknown>\n#8 0x55c7064b346a <unknown>\n#9 0x55c7064b455e <unknown>\n#10 0x55c70670dcae <unknown>\n#11 0x55c7067118fe <unknown>\n#12 0x55c70671af20 <unknown>\n#13 0x55c706712923 <unknown>\n#14 0x55c7066e5c0e <unknown>\n#15 0x55c706735b08 <unknown>\n#16 0x55c706735c97 <unknown>\n#17 0x55c706746113 <unknown>\n#18 0x7f157256efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28761,,2.0,"{'AT&T', 'FRONTIER'}",AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,28761.0,,,,,,,,,,,,,,,,,,,,
38,38,101.0,6D0E5709-0000-0000-909F-000000000000,Burke,2703  Lakeland Trl,Nebo,NC,28761.0,2703 LAKELAND TRL,,,35.766437,-81.92122,370230202012041.0,POINT (-81.92122 35.766437),370230202012.0,370230202032.0,370230202012041.0,2703  LAKELAND TRL_NEBO_NC_28761,AT&T,"2700 LAKELAND TR NEBO, NC 28761",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",100.48,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c70674e133 <unknown>\n#1 0x55c706482966 <unknown>\n#2 0x55c7064bf0dc <unknown>\n#3 0x55c7064bf211 <unknown>\n#4 0x55c7064f96c4 <unknown>\n#5 0x55c7064debfd <unknown>\n#6 0x55c7064f71c7 <unknown>\n#7 0x55c7064de9a3 <unknown>\n#8 0x55c7064b346a <unknown>\n#9 0x55c7064b455e <unknown>\n#10 0x55c70670dcae <unknown>\n#11 0x55c7067118fe <unknown>\n#12 0x55c70671af20 <unknown>\n#13 0x55c706712923 <unknown>\n#14 0x55c7066e5c0e <unknown>\n#15 0x55c706735b08 <unknown>\n#16 0x55c706735c97 <unknown>\n#17 0x55c706746113 <unknown>\n#18 0x7f157256efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28761,,2.0,"{'AT&T', 'FRONTIER'}",AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,28761.0,,,,,,,,,,,,,,,,,,,,
39,39,102.0,F8165709-0000-0000-909F-000000000000,Burke,2660  Lakeland Trl,Nebo,NC,28761.0,2660 LAKELAND TRL,,,35.76642,-81.919871,370230202012041.0,POINT (-81.919871 35.76642),370230202012.0,370230202032.0,370230202012041.0,2660  LAKELAND TRL_NEBO_NC_28761,AT&T,"2700 LAKELAND TR NEBO, NC 28761",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",100.45,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c70674e133 <unknown>\n#1 0x55c706482966 <unknown>\n#2 0x55c7064bf0dc <unknown>\n#3 0x55c7064bf211 <unknown>\n#4 0x55c7064f96c4 <unknown>\n#5 0x55c7064debfd <unknown>\n#6 0x55c7064f71c7 <unknown>\n#7 0x55c7064de9a3 <unknown>\n#8 0x55c7064b346a <unknown>\n#9 0x55c7064b455e <unknown>\n#10 0x55c70670dcae <unknown>\n#11 0x55c7067118fe <unknown>\n#12 0x55c70671af20 <unknown>\n#13 0x55c706712923 <unknown>\n#14 0x55c7066e5c0e <unknown>\n#15 0x55c706735b08 <unknown>\n#16 0x55c706735c97 <unknown>\n#17 0x55c706746113 <unknown>\n#18 0x7f157256efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28761,,2.0,"{'AT&T', 'FRONTIER'}",AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,28761.0,,,,,,,,,,,,,,,,,,,,
40,40,103.0,671E5709-0000-0000-909F-000000000000,Burke,2722  Lakeland Trl,Nebo,NC,28761.0,2722 LAKELAND TRL,,,35.766502,-81.921819,370230202012041.0,POINT (-81.921819 35.766502),370230202012.0,370230202032.0,370230202012041.0,2722  LAKELAND TRL_NEBO_NC_28761,AT&T,"2700 LAKELAND TR NEBO, NC 28761",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",100.51,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c70674e133 <unknown>\n#1 0x55c706482966 <unknown>\n#2 0x55c7064bf0dc <unknown>\n#3 0x55c7064bf211 <unknown>\n#4 0x55c7064f96c4 <unknown>\n#5 0x55c7064debfd <unknown>\n#6 0x55c7064f71c7 <unknown>\n#7 0x55c7064de9a3 <unknown>\n#8 0x55c7064b346a <unknown>\n#9 0x55c7064b455e <unknown>\n#10 0x55c70670dcae <unknown>\n#11 0x55c7067118fe <unknown>\n#12 0x55c70671af20 <unknown>\n#13 0x55c706712923 <unknown>\n#14 0x55c7066e5c0e <unknown>\n#15 0x55c706735b08 <unknown>\n#16 0x55c706735c97 <unknown>\n#17 0x55c706746113 <unknown>\n#18 0x7f157256efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28761,,2.0,"{'AT&T', 'FRONTIER'}",AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,28761.0,,,,,,,,,,,,,,,,,,,,
41,41,104.0,CA455709-0000-0000-909F-000000000000,Burke,7815 S Mountain Institute Rd,Nebo,NC,28761.0,7815 SOUTH MTN INSTITUTE RD,,,35.772413,-81.924804,370230202012041.0,POINT (-81.924804 35.772413),370230202012.0,370230202032.0,370230202012041.0,7815 S MOUNTAIN INSTITUTE RD_NEBO_NC_28761,AT&T,"2700 LAKELAND TR NEBO, NC 28761",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.92,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c70674e133 <unknown>\n#1 0x55c706482966 <unknown>\n#2 0x55c7064bf0dc <unknown>\n#3 0x55c7064bf211 <unknown>\n#4 0x55c7064f96c4 <unknown>\n#5 0x55c7064debfd <unknown>\n#6 0x55c7064f71c7 <unknown>\n#7 0x55c7064de9a3 <unknown>\n#8 0x55c7064b346a <unknown>\n#9 0x55c7064b455e <unknown>\n#10 0x55c70670dcae <unknown>\n#11 0x55c7067118fe <unknown>\n#12 0x55c70671af20 <unknown>\n#13 0x55c706712923 <unknown>\n#14 0x55c7066e5c0e <unknown>\n#15 0x55c706735b08 <unknown>\n#16 0x55c706735c97 <unknown>\n#17 0x55c706746113 <unknown>\n#18 0x7f157256efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28761,,2.0,"{'AT&T', 'FRONTIER'}",AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,28761.0,,,,,,,,,,,,,,,,,,,,
42,42,105.0,7F925709-0000-0000-909F-000000000000,Burke,2147  Drydin Dr,Nebo,NC,28761.0,2147 DRYDIN DR,,,35.763333,-81.922326,370230202012041.0,POINT (-81.922326 35.763333),370230202012.0,370230202032.0,370230202012041.0,2147  DRYDIN DR_NEBO_NC_28761,AT&T,"2700 LAKELAND TR NEBO, NC 28761",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.86,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c70674e133 <unknown>\n#1 0x55c706482966 <unknown>\n#2 0x55c7064bf0dc <unknown>\n#3 0x55c7064bf211 <unknown>\n#4 0x55c7064f96c4 <unknown>\n#5 0x55c7064debfd <unknown>\n#6 0x55c7064f71c7 <unknown>\n#7 0x55c7064de9a3 <unknown>\n#8 0x55c7064b346a <unknown>\n#9 0x55c7064b455e <unknown>\n#10 0x55c70670dcae <unknown>\n#11 0x55c7067118fe <unknown>\n#12 0x55c70671af20 <unknown>\n#13 0x55c706712923 <unknown>\n#14 0x55c7066e5c0e <unknown>\n#15 0x55c706735b08 <unknown>\n#16 0x55c706735c97 <unknown>\n#17 0x55c706746113 <unknown>\n#18 0x7f157256efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28761,,2.0,"{'AT&T', 'FRONTIER'}",AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,28761.0,,,,,,,,,,,,,,,,,,,,
44,44,107.0,E1F05609-0000-0000-909F-000000000000,Burke,1306  Rock Hill St,Nebo,NC,28761.0,1306 ROCK HILL ST,,,35.767524,-81.901727,370230202012037.0,POINT (-81.901727 35.767524),370230202012.0,370230202032.0,370230202012037.0,1306  ROCK HILL ST_NEBO_NC_28761,AT&T,"2700 LAKELAND TR NEBO, NC 28761",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.56,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c70674e133 <unknown>\n#1 0x55c706482966 <unknown>\n#2 0x55c7064bf0dc <unknown>\n#3 0x55c7064bf211 <unknown>\n#4 0x55c7064f96c4 <unknown>\n#5 0x55c7064debfd <unknown>\n#6 0x55c7064f71c7 <unknown>\n#7 0x55c7064de9a3 <unknown>\n#8 0x55c7064b346a <unknown>\n#9 0x55c7064b455e <unknown>\n#10 0x55c70670dcae <unknown>\n#11 0x55c7067118fe <unknown>\n#12 0x55c70671af20 <unknown>\n#13 0x55c706712923 <unknown>\n#14 0x55c7066e5c0e <unknown>\n#15 0x55c706735b08 <unknown>\n#16 0x55c706735c97 <unknown>\n#17 0x55c706746113 <unknown>\n#18 0x7f157256efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28761,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,28761.0,,,,,,,,,,,,,,,,,,,,
98,98,161.0,187B890A-0000-0000-909F-000000000000,BURKE,2693  Campbells Trce,Nebo,NC,28761.0,2693 CAMPBELLS TRCE,,,35.762498,-81.919104,370230202012053.0,POINT (-81.919104 35.762498),370230202012.0,370230202032.0,370230202012053.0,2693  CAMPBELLS TRCE_NEBO_NC_28761,AT&T,"2228 LONG RIFLE RIDGE RD NEBO,NC 28761",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.99,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555768d1e133 <unknown>\n#1 0x555768a52966 <unknown>\n#2 0x555768a8f0dc <unknown>\n#3 0x555768a8f211 <unknown>\n#4 0x555768ac96c4 <unknown>\n#5 0x555768aaebfd <unknown>\n#6 0x555768ac71c7 <unknown>\n#7 0x555768aae9a3 <unknown>\n#8 0x555768a8346a <unknown>\n#9 0x555768a8455e <unknown>\n#10 0x555768cddcae <unknown>\n#11 0x555768ce18fe <unknown>\n#12 0x555768ceaf20 <unknown>\n#13 0x555768ce2923 <unknown>\n#14 0x555768cb5c0e <unknown>\n#15 0x555768d05b08 <unknown>\n#16 0x555768d05c97 <unknown>\n#17 0x555768d16113 <unknown>\n#18 0x7ffa70be9fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28761,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,28761.0,,,,,,,,,,,,,,,,,,,,
107,107,170.0,2EDB5609-0000-0000-909F-000000000000,Burke,7155  Bb Short St,Nebo,NC,28761.0,7155 B B SHORT ST,,,35.770492,-81.904078,370230202011150.0,POINT (-81.904078 35.770492),370230202011.0,370230202031.0,370230202011150.0,7155  BB SHORT ST_NEBO_NC_28761,AT&T,"2228 LONG RIFLE RIDGE RD NEBO,NC 28761",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.94,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555768d1e133 <unknown>\n#1 0x555768a52966 <unknown>\n#2 0x555768a8f0dc <unknown>\n#3 0x555768a8f211 <unknown>\n#4 0x555768ac96c4 <unknown>\n#5 0x555768aaebfd <unknown>\n#6 0x555768ac71c7 <unknown>\n#7 0x555768aae9a3 <unknown>\n#8 0x555768a8346a <unknown>\n#9 0x555768a8455e <unknown>\n#10 0x555768cddcae <unknown>\n#11 0x555768ce18fe <unknown>\n#12 0x555768ceaf20 <unknown>\n#13 0x555768ce2923 <unknown>\n#14 0x555768cb5c0e <unknown>\n#15 0x555768d05b08 <unknown>\n#16 0x555768d05c97 <unknown>\n#17 0x555768d16113 <unknown>\n#18 0x7ffa70be9fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28761,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,28761.0,,,,,,,,,,,,,,,,,,,,
6457,6578,14363.0,DCB93B01-0000-0000-17D1-000000000000,SONOMA,1437 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.350381,-122.681189,60971513.093009,POINT (-122.681189 38.350381),60971513093.0,60971513093.0,60971513093007.0,1437 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1436 PARKWAY DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.66,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c2849e2133 <unknown>\n#1 0x55c284716966 <unknown>\n#2 0x55c2847530dc <unknown>\n#3 0x55c284753211 <unknown>\n#4 0x55c28478d6c4 <unknown>\n#5 0x55c284772bfd <unknown>\n#6 0x55c28478b1c7 <unknown>\n#7 0x55c2847729a3 <unknown>\n#8 0x55c28474746a <unknown>\n#9 0x55c28474855e <unknown>\n#10 0x55c2849a1cae <unknown>\n#11 0x55c2849a58fe <unknown>\n#12 0x55c2849aef20 <unknown>\n#13 0x55c2849a6923 <unknown>\n#14 0x55c284979c0e <unknown>\n#15 0x55c2849c9b08 <unknown>\n#16 0x55c2849c9c97 <unknown>\n#17 0x55c2849da113 <unknown>\n#18 0x7f54ab370fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6458,6579,14364.0,DDB93B01-0000-0000-17D1-000000000000,SONOMA,1438 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.350379,-122.681097,60971513.093009,POINT (-122.681097 38.350379),60971513093.0,60971513093.0,60971513093007.0,1438 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1436 PARKWAY DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.21,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c2849e2133 <unknown>\n#1 0x55c284716966 <unknown>\n#2 0x55c2847530dc <unknown>\n#3 0x55c284753211 <unknown>\n#4 0x55c28478d6c4 <unknown>\n#5 0x55c284772bfd <unknown>\n#6 0x55c28478b1c7 <unknown>\n#7 0x55c2847729a3 <unknown>\n#8 0x55c28474746a <unknown>\n#9 0x55c28474855e <unknown>\n#10 0x55c2849a1cae <unknown>\n#11 0x55c2849a58fe <unknown>\n#12 0x55c2849aef20 <unknown>\n#13 0x55c2849a6923 <unknown>\n#14 0x55c284979c0e <unknown>\n#15 0x55c2849c9b08 <unknown>\n#16 0x55c2849c9c97 <unknown>\n#17 0x55c2849da113 <unknown>\n#18 0x7f54ab370fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6459,6580,14365.0,E0B93B01-0000-0000-17D1-000000000000,SONOMA,1441 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.350365,-122.680891,60971513.093009,POINT (-122.680891 38.350365),60971513093.0,60971513093.0,60971513093007.0,1441 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1436 PARKWAY DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.5,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c2849e2133 <unknown>\n#1 0x55c284716966 <unknown>\n#2 0x55c2847530dc <unknown>\n#3 0x55c284753211 <unknown>\n#4 0x55c28478d6c4 <unknown>\n#5 0x55c284772bfd <unknown>\n#6 0x55c28478b1c7 <unknown>\n#7 0x55c2847729a3 <unknown>\n#8 0x55c28474746a <unknown>\n#9 0x55c28474855e <unknown>\n#10 0x55c2849a1cae <unknown>\n#11 0x55c2849a58fe <unknown>\n#12 0x55c2849aef20 <unknown>\n#13 0x55c2849a6923 <unknown>\n#14 0x55c284979c0e <unknown>\n#15 0x55c2849c9b08 <unknown>\n#16 0x55c2849c9c97 <unknown>\n#17 0x55c2849da113 <unknown>\n#18 0x7f54ab370fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6460,6581,14366.0,E2B93B01-0000-0000-17D1-000000000000,SONOMA,1443 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.350368,-122.680746,60971513.093009,POINT (-122.680746 38.350368),60971513093.0,60971513093.0,60971513093007.0,1443 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1436 PARKWAY DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.02,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c2849e2133 <unknown>\n#1 0x55c284716966 <unknown>\n#2 0x55c2847530dc <unknown>\n#3 0x55c284753211 <unknown>\n#4 0x55c28478d6c4 <unknown>\n#5 0x55c284772bfd <unknown>\n#6 0x55c28478b1c7 <unknown>\n#7 0x55c2847729a3 <unknown>\n#8 0x55c28474746a <unknown>\n#9 0x55c28474855e <unknown>\n#10 0x55c2849a1cae <unknown>\n#11 0x55c2849a58fe <unknown>\n#12 0x55c2849aef20 <unknown>\n#13 0x55c2849a6923 <unknown>\n#14 0x55c284979c0e <unknown>\n#15 0x55c2849c9b08 <unknown>\n#16 0x55c2849c9c97 <unknown>\n#17 0x55c2849da113 <unknown>\n#18 0x7f54ab370fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6461,6582,14367.0,E4B93B01-0000-0000-17D1-000000000000,SONOMA,1445 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.350339,-122.680556,60971513.093009,POINT (-122.680556 38.350339),60971513093.0,60971513093.0,60971513093007.0,1445 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1436 PARKWAY DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.03,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c2849e2133 <unknown>\n#1 0x55c284716966 <unknown>\n#2 0x55c2847530dc <unknown>\n#3 0x55c284753211 <unknown>\n#4 0x55c28478d6c4 <unknown>\n#5 0x55c284772bfd <unknown>\n#6 0x55c28478b1c7 <unknown>\n#7 0x55c2847729a3 <unknown>\n#8 0x55c28474746a <unknown>\n#9 0x55c28474855e <unknown>\n#10 0x55c2849a1cae <unknown>\n#11 0x55c2849a58fe <unknown>\n#12 0x55c2849aef20 <unknown>\n#13 0x55c2849a6923 <unknown>\n#14 0x55c284979c0e <unknown>\n#15 0x55c2849c9b08 <unknown>\n#16 0x55c2849c9c97 <unknown>\n#17 0x55c2849da113 <unknown>\n#18 0x7f54ab370fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6462,6583,14369.0,04BA3B01-0000-0000-17D1-000000000000,SONOMA,1478 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.34964,-122.680418,60971513.093024,POINT (-122.680418 38.34964),60971513093.0,60971513093.0,60971513093007.0,1478 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1436 PARKWAY DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.48,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c2849e2133 <unknown>\n#1 0x55c284716966 <unknown>\n#2 0x55c2847530dc <unknown>\n#3 0x55c284753211 <unknown>\n#4 0x55c28478d6c4 <unknown>\n#5 0x55c284772bfd <unknown>\n#6 0x55c28478b1c7 <unknown>\n#7 0x55c2847729a3 <unknown>\n#8 0x55c28474746a <unknown>\n#9 0x55c28474855e <unknown>\n#10 0x55c2849a1cae <unknown>\n#11 0x55c2849a58fe <unknown>\n#12 0x55c2849aef20 <unknown>\n#13 0x55c2849a6923 <unknown>\n#14 0x55c284979c0e <unknown>\n#15 0x55c2849c9b08 <unknown>\n#16 0x55c2849c9c97 <unknown>\n#17 0x55c2849da113 <unknown>\n#18 0x7f54ab370fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6463,6584,14370.0,05BA3B01-0000-0000-17D1-000000000000,SONOMA,1477 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.349533,-122.680573,60971513.093024,POINT (-122.680573 38.349533),60971513093.0,60971513093.0,60971513093007.0,1477 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1436 PARKWAY DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.05,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c2849e2133 <unknown>\n#1 0x55c284716966 <unknown>\n#2 0x55c2847530dc <unknown>\n#3 0x55c284753211 <unknown>\n#4 0x55c28478d6c4 <unknown>\n#5 0x55c284772bfd <unknown>\n#6 0x55c28478b1c7 <unknown>\n#7 0x55c2847729a3 <unknown>\n#8 0x55c28474746a <unknown>\n#9 0x55c28474855e <unknown>\n#10 0x55c2849a1cae <unknown>\n#11 0x55c2849a58fe <unknown>\n#12 0x55c2849aef20 <unknown>\n#13 0x55c2849a6923 <unknown>\n#14 0x55c284979c0e <unknown>\n#15 0x55c2849c9b08 <unknown>\n#16 0x55c2849c9c97 <unknown>\n#17 0x55c2849da113 <unknown>\n#18 0x7f54ab370fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6464,6585,14371.0,07BA3B01-0000-0000-17D1-000000000000,SONOMA,1475 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.34943,-122.680564,60971513.093024,POINT (-122.680564 38.34943),60971513093.0,60971513093.0,60971513093007.0,1475 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1436 PARKWAY DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",99.68,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c2849e2133 <unknown>\n#1 0x55c284716966 <unknown>\n#2 0x55c2847530dc <unknown>\n#3 0x55c284753211 <unknown>\n#4 0x55c28478d6c4 <unknown>\n#5 0x55c284772bfd <unknown>\n#6 0x55c28478b1c7 <unknown>\n#7 0x55c2847729a3 <unknown>\n#8 0x55c28474746a <unknown>\n#9 0x55c28474855e <unknown>\n#10 0x55c2849a1cae <unknown>\n#11 0x55c2849a58fe <unknown>\n#12 0x55c2849aef20 <unknown>\n#13 0x55c2849a6923 <unknown>\n#14 0x55c284979c0e <unknown>\n#15 0x55c2849c9b08 <unknown>\n#16 0x55c2849c9c97 <unknown>\n#17 0x55c2849da113 <unknown>\n#18 0x7f54ab370fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6465,6586,14372.0,23BA3B01-0000-0000-17D1-000000000000,SONOMA,1508 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.349109,-122.680654,60971513.093023,POINT (-122.680654 38.349109),60971513093.0,60971513093.0,60971513093007.0,1508 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.61,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6466,6587,14373.0,24BA3B01-0000-0000-17D1-000000000000,SONOMA,1509 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.34911,-122.680714,60971513.093023,POINT (-122.680714 38.34911),60971513093.0,60971513093.0,60971513093007.0,1509 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.48,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6467,6588,14374.0,25BA3B01-0000-0000-17D1-000000000000,SONOMA,1510 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.349123,-122.680831,60971513.093023,POINT (-122.680831 38.349123),60971513093.0,60971513093.0,60971513093007.0,1510 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.32,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6468,6589,14375.0,27BA3B01-0000-0000-17D1-000000000000,SONOMA,1615 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.348962,-122.68092,60971513.093023,POINT (-122.68092 38.348962),60971513093.0,60971513093.0,60971513093007.0,1615 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.45,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6469,6590,14376.0,28BA3B01-0000-0000-17D1-000000000000,SONOMA,1614 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.348955,-122.680861,60971513.093023,POINT (-122.680861 38.348955),60971513093.0,60971513093.0,60971513093007.0,1614 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.19,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6470,6591,14377.0,2BBA3B01-0000-0000-17D1-000000000000,SONOMA,1611 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.348909,-122.680648,60971513.093023,POINT (-122.680648 38.348909),60971513093.0,60971513093.0,60971513093007.0,1611 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.96,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6471,6592,14378.0,2CBA3B01-0000-0000-17D1-000000000000,SONOMA,1610 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.34887,-122.680604,60971513.093023,POINT (-122.680604 38.34887),60971513093.0,60971513093.0,60971513093007.0,1610 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.76,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6472,6593,14379.0,2FBA3B01-0000-0000-17D1-000000000000,SONOMA,1609 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.348682,-122.680518,60971513.093023,POINT (-122.680518 38.348682),60971513093.0,60971513093.0,60971513093007.0,1609 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.58,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6473,6594,14380.0,30BA3B01-0000-0000-17D1-000000000000,SONOMA,1606 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.34887,-122.680356,60971513.093023,POINT (-122.680356 38.34887),60971513093.0,60971513093.0,60971513093007.0,1606 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.59,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6474,6595,14381.0,49BA3B01-0000-0000-17D1-000000000000,SONOMA,1581 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.348288,-122.680434,60971513.093021,POINT (-122.680434 38.348288),60971513093.0,60971513093.0,60971513093007.0,1581 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.83,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6475,6596,14382.0,4BBA3B01-0000-0000-17D1-000000000000,SONOMA,1579 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.348338,-122.680643,60971513.093021,POINT (-122.680643 38.348338),60971513093.0,60971513093.0,60971513093007.0,1579 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1505 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.92,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564f09fdf133 <unknown>\n#1 0x564f09d13966 <unknown>\n#2 0x564f09d500dc <unknown>\n#3 0x564f09d50211 <unknown>\n#4 0x564f09d8a6c4 <unknown>\n#5 0x564f09d6fbfd <unknown>\n#6 0x564f09d881c7 <unknown>\n#7 0x564f09d6f9a3 <unknown>\n#8 0x564f09d4446a <unknown>\n#9 0x564f09d4555e <unknown>\n#10 0x564f09f9ecae <unknown>\n#11 0x564f09fa28fe <unknown>\n#12 0x564f09fabf20 <unknown>\n#13 0x564f09fa3923 <unknown>\n#14 0x564f09f76c0e <unknown>\n#15 0x564f09fc6b08 <unknown>\n#16 0x564f09fc6c97 <unknown>\n#17 0x564f09fd7113 <unknown>\n#18 0x7f699fe23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6476,6597,14383.0,4EBA3B01-0000-0000-17D1-000000000000,SONOMA,1617 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.348935,-122.681088,60971513.093023,POINT (-122.681088 38.348935),60971513093.0,60971513093.0,60971513093007.0,1617 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1578 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.49,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5634c2434133 <unknown>\n#1 0x5634c2168966 <unknown>\n#2 0x5634c21a50dc <unknown>\n#3 0x5634c21a5211 <unknown>\n#4 0x5634c21df6c4 <unknown>\n#5 0x5634c21c4bfd <unknown>\n#6 0x5634c21dd1c7 <unknown>\n#7 0x5634c21c49a3 <unknown>\n#8 0x5634c219946a <unknown>\n#9 0x5634c219a55e <unknown>\n#10 0x5634c23f3cae <unknown>\n#11 0x5634c23f78fe <unknown>\n#12 0x5634c2400f20 <unknown>\n#13 0x5634c23f8923 <unknown>\n#14 0x5634c23cbc0e <unknown>\n#15 0x5634c241bb08 <unknown>\n#16 0x5634c241bc97 <unknown>\n#17 0x5634c242c113 <unknown>\n#18 0x7f99f6473fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6477,6598,14384.0,4FBA3B01-0000-0000-17D1-000000000000,SONOMA,1618 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.348929,-122.681173,60971513.093023,POINT (-122.681173 38.348929),60971513093.0,60971513093.0,60971513093007.0,1618 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1578 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.78,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5634c2434133 <unknown>\n#1 0x5634c2168966 <unknown>\n#2 0x5634c21a50dc <unknown>\n#3 0x5634c21a5211 <unknown>\n#4 0x5634c21df6c4 <unknown>\n#5 0x5634c21c4bfd <unknown>\n#6 0x5634c21dd1c7 <unknown>\n#7 0x5634c21c49a3 <unknown>\n#8 0x5634c219946a <unknown>\n#9 0x5634c219a55e <unknown>\n#10 0x5634c23f3cae <unknown>\n#11 0x5634c23f78fe <unknown>\n#12 0x5634c2400f20 <unknown>\n#13 0x5634c23f8923 <unknown>\n#14 0x5634c23cbc0e <unknown>\n#15 0x5634c241bb08 <unknown>\n#16 0x5634c241bc97 <unknown>\n#17 0x5634c242c113 <unknown>\n#18 0x7f99f6473fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6478,6599,14385.0,55BA3B01-0000-0000-17D1-000000000000,SONOMA,1575 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.348251,-122.680992,60971513.093021,POINT (-122.680992 38.348251),60971513093.0,60971513093.0,60971513093007.0,1575 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1578 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.94,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5634c2434133 <unknown>\n#1 0x5634c2168966 <unknown>\n#2 0x5634c21a50dc <unknown>\n#3 0x5634c21a5211 <unknown>\n#4 0x5634c21df6c4 <unknown>\n#5 0x5634c21c4bfd <unknown>\n#6 0x5634c21dd1c7 <unknown>\n#7 0x5634c21c49a3 <unknown>\n#8 0x5634c219946a <unknown>\n#9 0x5634c219a55e <unknown>\n#10 0x5634c23f3cae <unknown>\n#11 0x5634c23f78fe <unknown>\n#12 0x5634c2400f20 <unknown>\n#13 0x5634c23f8923 <unknown>\n#14 0x5634c23cbc0e <unknown>\n#15 0x5634c241bb08 <unknown>\n#16 0x5634c241bc97 <unknown>\n#17 0x5634c242c113 <unknown>\n#18 0x7f99f6473fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6479,6600,14386.0,5CBA3B01-0000-0000-17D1-000000000000,SONOMA,1568 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.348248,-122.681466,60971513.093021,POINT (-122.681466 38.348248),60971513093.0,60971513093.0,60971513093007.0,1568 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1578 PARKWAY DR RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.55,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5634c2434133 <unknown>\n#1 0x5634c2168966 <unknown>\n#2 0x5634c21a50dc <unknown>\n#3 0x5634c21a5211 <unknown>\n#4 0x5634c21df6c4 <unknown>\n#5 0x5634c21c4bfd <unknown>\n#6 0x5634c21dd1c7 <unknown>\n#7 0x5634c21c49a3 <unknown>\n#8 0x5634c219946a <unknown>\n#9 0x5634c219a55e <unknown>\n#10 0x5634c23f3cae <unknown>\n#11 0x5634c23f78fe <unknown>\n#12 0x5634c2400f20 <unknown>\n#13 0x5634c23f8923 <unknown>\n#14 0x5634c23cbc0e <unknown>\n#15 0x5634c241bb08 <unknown>\n#16 0x5634c241bc97 <unknown>\n#17 0x5634c242c113 <unknown>\n#18 0x7f99f6473fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6515,6636,14422.0,12503A01-0000-0000-17D1-000000000000,SONOMA,7320 RASMUSSEN WAY,ROHNERT PARK,CA,94928.0,,,,38.338936,-122.682195,60971513.10401,POINT (-122.682195 38.338936),60971513104.0,60971513104.0,60971513104009.0,7320 RASMUSSEN WAY_ROHNERT PARK_CA_94928,AT&T,"7324 RASMUSSEN WY RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.37,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d12ef34133 <unknown>\n#1 0x55d12ec68966 <unknown>\n#2 0x55d12eca50dc <unknown>\n#3 0x55d12eca5211 <unknown>\n#4 0x55d12ecdf6c4 <unknown>\n#5 0x55d12ecc4bfd <unknown>\n#6 0x55d12ecdd1c7 <unknown>\n#7 0x55d12ecc49a3 <unknown>\n#8 0x55d12ec9946a <unknown>\n#9 0x55d12ec9a55e <unknown>\n#10 0x55d12eef3cae <unknown>\n#11 0x55d12eef78fe <unknown>\n#12 0x55d12ef00f20 <unknown>\n#13 0x55d12eef8923 <unknown>\n#14 0x55d12eecbc0e <unknown>\n#15 0x55d12ef1bb08 <unknown>\n#16 0x55d12ef1bc97 <unknown>\n#17 0x55d12ef2c113 <unknown>\n#18 0x7f24c232cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6516,6637,14423.0,13503A01-0000-0000-17D1-000000000000,SONOMA,7316 RASMUSSEN WAY,ROHNERT PARK,CA,94928.0,,,,38.339102,-122.682196,60971513.10401,POINT (-122.682196 38.339102),60971513104.0,60971513104.0,60971513104009.0,7316 RASMUSSEN WAY_ROHNERT PARK_CA_94928,AT&T,"7324 RASMUSSEN WY RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.8,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d12ef34133 <unknown>\n#1 0x55d12ec68966 <unknown>\n#2 0x55d12eca50dc <unknown>\n#3 0x55d12eca5211 <unknown>\n#4 0x55d12ecdf6c4 <unknown>\n#5 0x55d12ecc4bfd <unknown>\n#6 0x55d12ecdd1c7 <unknown>\n#7 0x55d12ecc49a3 <unknown>\n#8 0x55d12ec9946a <unknown>\n#9 0x55d12ec9a55e <unknown>\n#10 0x55d12eef3cae <unknown>\n#11 0x55d12eef78fe <unknown>\n#12 0x55d12ef00f20 <unknown>\n#13 0x55d12eef8923 <unknown>\n#14 0x55d12eecbc0e <unknown>\n#15 0x55d12ef1bb08 <unknown>\n#16 0x55d12ef1bc97 <unknown>\n#17 0x55d12ef2c113 <unknown>\n#18 0x7f24c232cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6517,6638,14424.0,1A503A01-0000-0000-17D1-000000000000,SONOMA,7285 ROXANNE LN,ROHNERT PARK,CA,94928.0,,,,38.339661,-122.682928,60971513.104009,POINT (-122.682928 38.339661),60971513104.0,60971513104.0,60971513104009.0,7285 ROXANNE LN_ROHNERT PARK_CA_94928,AT&T,"7324 RASMUSSEN WY RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.59,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d12ef34133 <unknown>\n#1 0x55d12ec68966 <unknown>\n#2 0x55d12eca50dc <unknown>\n#3 0x55d12eca5211 <unknown>\n#4 0x55d12ecdf6c4 <unknown>\n#5 0x55d12ecc4bfd <unknown>\n#6 0x55d12ecdd1c7 <unknown>\n#7 0x55d12ecc49a3 <unknown>\n#8 0x55d12ec9946a <unknown>\n#9 0x55d12ec9a55e <unknown>\n#10 0x55d12eef3cae <unknown>\n#11 0x55d12eef78fe <unknown>\n#12 0x55d12ef00f20 <unknown>\n#13 0x55d12eef8923 <unknown>\n#14 0x55d12eecbc0e <unknown>\n#15 0x55d12ef1bb08 <unknown>\n#16 0x55d12ef1bc97 <unknown>\n#17 0x55d12ef2c113 <unknown>\n#18 0x7f24c232cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6518,6639,14425.0,1E503A01-0000-0000-17D1-000000000000,SONOMA,7301 ROXANNE LN,ROHNERT PARK,CA,94928.0,,,,38.339672,-122.682085,60971513.104009,POINT (-122.682085 38.339672),60971513104.0,60971513104.0,60971513104009.0,7301 ROXANNE LN_ROHNERT PARK_CA_94928,AT&T,"7324 RASMUSSEN WY RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.32,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d12ef34133 <unknown>\n#1 0x55d12ec68966 <unknown>\n#2 0x55d12eca50dc <unknown>\n#3 0x55d12eca5211 <unknown>\n#4 0x55d12ecdf6c4 <unknown>\n#5 0x55d12ecc4bfd <unknown>\n#6 0x55d12ecdd1c7 <unknown>\n#7 0x55d12ecc49a3 <unknown>\n#8 0x55d12ec9946a <unknown>\n#9 0x55d12ec9a55e <unknown>\n#10 0x55d12eef3cae <unknown>\n#11 0x55d12eef78fe <unknown>\n#12 0x55d12ef00f20 <unknown>\n#13 0x55d12eef8923 <unknown>\n#14 0x55d12eecbc0e <unknown>\n#15 0x55d12ef1bb08 <unknown>\n#16 0x55d12ef1bc97 <unknown>\n#17 0x55d12ef2c113 <unknown>\n#18 0x7f24c232cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6519,6640,14426.0,20503A01-0000-0000-17D1-000000000000,SONOMA,7309 ROXANNE LN,ROHNERT PARK,CA,94928.0,,,,38.339587,-122.681622,60971513.104009,POINT (-122.681622 38.339587),60971513104.0,60971513104.0,60971513104009.0,7309 ROXANNE LN_ROHNERT PARK_CA_94928,AT&T,"7324 RASMUSSEN WY RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",100.21,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d12ef34133 <unknown>\n#1 0x55d12ec68966 <unknown>\n#2 0x55d12eca50dc <unknown>\n#3 0x55d12eca5211 <unknown>\n#4 0x55d12ecdf6c4 <unknown>\n#5 0x55d12ecc4bfd <unknown>\n#6 0x55d12ecdd1c7 <unknown>\n#7 0x55d12ecc49a3 <unknown>\n#8 0x55d12ec9946a <unknown>\n#9 0x55d12ec9a55e <unknown>\n#10 0x55d12eef3cae <unknown>\n#11 0x55d12eef78fe <unknown>\n#12 0x55d12ef00f20 <unknown>\n#13 0x55d12eef8923 <unknown>\n#14 0x55d12eecbc0e <unknown>\n#15 0x55d12ef1bb08 <unknown>\n#16 0x55d12ef1bc97 <unknown>\n#17 0x55d12ef2c113 <unknown>\n#18 0x7f24c232cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6520,6641,14427.0,2C503A01-0000-0000-17D1-000000000000,SONOMA,1443 ROMAN DR,ROHNERT PARK,CA,94928.0,,,,38.339626,-122.681328,60971513.104009,POINT (-122.681328 38.339626),60971513104.0,60971513104.0,60971513104009.0,1443 ROMAN DR_ROHNERT PARK_CA_94928,AT&T,"7324 RASMUSSEN WY RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.79,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d12ef34133 <unknown>\n#1 0x55d12ec68966 <unknown>\n#2 0x55d12eca50dc <unknown>\n#3 0x55d12eca5211 <unknown>\n#4 0x55d12ecdf6c4 <unknown>\n#5 0x55d12ecc4bfd <unknown>\n#6 0x55d12ecdd1c7 <unknown>\n#7 0x55d12ecc49a3 <unknown>\n#8 0x55d12ec9946a <unknown>\n#9 0x55d12ec9a55e <unknown>\n#10 0x55d12eef3cae <unknown>\n#11 0x55d12eef78fe <unknown>\n#12 0x55d12ef00f20 <unknown>\n#13 0x55d12eef8923 <unknown>\n#14 0x55d12eecbc0e <unknown>\n#15 0x55d12ef1bb08 <unknown>\n#16 0x55d12ef1bc97 <unknown>\n#17 0x55d12ef2c113 <unknown>\n#18 0x7f24c232cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6521,6642,14428.0,2D503A01-0000-0000-17D1-000000000000,SONOMA,1439 ROMAN DR,ROHNERT PARK,CA,94928.0,,,,38.339701,-122.681097,60971513.104009,POINT (-122.681097 38.339701),60971513104.0,60971513104.0,60971513104009.0,1439 ROMAN DR_ROHNERT PARK_CA_94928,AT&T,"7324 RASMUSSEN WY RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.69,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d12ef34133 <unknown>\n#1 0x55d12ec68966 <unknown>\n#2 0x55d12eca50dc <unknown>\n#3 0x55d12eca5211 <unknown>\n#4 0x55d12ecdf6c4 <unknown>\n#5 0x55d12ecc4bfd <unknown>\n#6 0x55d12ecdd1c7 <unknown>\n#7 0x55d12ecc49a3 <unknown>\n#8 0x55d12ec9946a <unknown>\n#9 0x55d12ec9a55e <unknown>\n#10 0x55d12eef3cae <unknown>\n#11 0x55d12eef78fe <unknown>\n#12 0x55d12ef00f20 <unknown>\n#13 0x55d12eef8923 <unknown>\n#14 0x55d12eecbc0e <unknown>\n#15 0x55d12ef1bb08 <unknown>\n#16 0x55d12ef1bc97 <unknown>\n#17 0x55d12ef2c113 <unknown>\n#18 0x7f24c232cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6522,6643,14429.0,2E503A01-0000-0000-17D1-000000000000,SONOMA,1435 ROMAN DR,ROHNERT PARK,CA,94928.0,,,,38.339675,-122.680849,60971513.104009,POINT (-122.680849 38.339675),60971513104.0,60971513104.0,60971513104009.0,1435 ROMAN DR_ROHNERT PARK_CA_94928,AT&T,"7324 RASMUSSEN WY RHNRT PK, CA 94928",False,"{'50Mbps speed': ['50Mbps speed', '$55.00/mo.']}",99.6,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d12ef34133 <unknown>\n#1 0x55d12ec68966 <unknown>\n#2 0x55d12eca50dc <unknown>\n#3 0x55d12eca5211 <unknown>\n#4 0x55d12ecdf6c4 <unknown>\n#5 0x55d12ecc4bfd <unknown>\n#6 0x55d12ecdd1c7 <unknown>\n#7 0x55d12ecc49a3 <unknown>\n#8 0x55d12ec9946a <unknown>\n#9 0x55d12ec9a55e <unknown>\n#10 0x55d12eef3cae <unknown>\n#11 0x55d12eef78fe <unknown>\n#12 0x55d12ef00f20 <unknown>\n#13 0x55d12eef8923 <unknown>\n#14 0x55d12eecbc0e <unknown>\n#15 0x55d12ef1bb08 <unknown>\n#16 0x55d12ef1bc97 <unknown>\n#17 0x55d12ef2c113 <unknown>\n#18 0x7f24c232cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6523,6644,14430.0,A9503A01-0000-0000-17D1-000000000000,SONOMA,1357 ROSANA WAY,ROHNERT PARK,CA,94928.0,,,,38.337976,-122.680049,60971513.104009,POINT (-122.680049 38.337976),60971513104.0,60971513104.0,60971513104009.0,1357 ROSANA WAY_ROHNERT PARK_CA_94928,AT&T,"1427 ROMAN DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.39,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x556f89475133 <unknown>\n#1 0x556f891a9966 <unknown>\n#2 0x556f891e60dc <unknown>\n#3 0x556f891e6211 <unknown>\n#4 0x556f892206c4 <unknown>\n#5 0x556f89205bfd <unknown>\n#6 0x556f8921e1c7 <unknown>\n#7 0x556f892059a3 <unknown>\n#8 0x556f891da46a <unknown>\n#9 0x556f891db55e <unknown>\n#10 0x556f89434cae <unknown>\n#11 0x556f894388fe <unknown>\n#12 0x556f89441f20 <unknown>\n#13 0x556f89439923 <unknown>\n#14 0x556f8940cc0e <unknown>\n#15 0x556f8945cb08 <unknown>\n#16 0x556f8945cc97 <unknown>\n#17 0x556f8946d113 <unknown>\n#18 0x7f6d85860fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6524,6645,14431.0,BD503A01-0000-0000-17D1-000000000000,SONOMA,1420 ROMAN DR,ROHNERT PARK,CA,94928.0,,,,38.339246,-122.680165,60971513.104015,POINT (-122.680165 38.339246),60971513104.0,60971513104.0,60971513104009.0,1420 ROMAN DR_ROHNERT PARK_CA_94928,AT&T,"1427 ROMAN DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.39,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x556f89475133 <unknown>\n#1 0x556f891a9966 <unknown>\n#2 0x556f891e60dc <unknown>\n#3 0x556f891e6211 <unknown>\n#4 0x556f892206c4 <unknown>\n#5 0x556f89205bfd <unknown>\n#6 0x556f8921e1c7 <unknown>\n#7 0x556f892059a3 <unknown>\n#8 0x556f891da46a <unknown>\n#9 0x556f891db55e <unknown>\n#10 0x556f89434cae <unknown>\n#11 0x556f894388fe <unknown>\n#12 0x556f89441f20 <unknown>\n#13 0x556f89439923 <unknown>\n#14 0x556f8940cc0e <unknown>\n#15 0x556f8945cb08 <unknown>\n#16 0x556f8945cc97 <unknown>\n#17 0x556f8946d113 <unknown>\n#18 0x7f6d85860fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6525,6646,14432.0,BE503A01-0000-0000-17D1-000000000000,SONOMA,1416 ROMAN DR,ROHNERT PARK,CA,94928.0,,,,38.339248,-122.679946,60971513.104015,POINT (-122.679946 38.339248),60971513104.0,60971513104.0,60971513104009.0,1416 ROMAN DR_ROHNERT PARK_CA_94928,AT&T,"1427 ROMAN DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",99.99,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x556f89475133 <unknown>\n#1 0x556f891a9966 <unknown>\n#2 0x556f891e60dc <unknown>\n#3 0x556f891e6211 <unknown>\n#4 0x556f892206c4 <unknown>\n#5 0x556f89205bfd <unknown>\n#6 0x556f8921e1c7 <unknown>\n#7 0x556f892059a3 <unknown>\n#8 0x556f891da46a <unknown>\n#9 0x556f891db55e <unknown>\n#10 0x556f89434cae <unknown>\n#11 0x556f894388fe <unknown>\n#12 0x556f89441f20 <unknown>\n#13 0x556f89439923 <unknown>\n#14 0x556f8940cc0e <unknown>\n#15 0x556f8945cb08 <unknown>\n#16 0x556f8945cc97 <unknown>\n#17 0x556f8946d113 <unknown>\n#18 0x7f6d85860fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6526,6647,14433.0,FD513A01-0000-0000-17D1-000000000000,SONOMA,2 REGENTS CIR,ROHNERT PARK,CA,94928.0,,,,38.337691,-122.680543,60971513.104009,POINT (-122.680543 38.337691),60971513104.0,60971513104.0,60971513104009.0,2 REGENTS CIR_ROHNERT PARK_CA_94928,AT&T,"1427 ROMAN DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.82,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x556f89475133 <unknown>\n#1 0x556f891a9966 <unknown>\n#2 0x556f891e60dc <unknown>\n#3 0x556f891e6211 <unknown>\n#4 0x556f892206c4 <unknown>\n#5 0x556f89205bfd <unknown>\n#6 0x556f8921e1c7 <unknown>\n#7 0x556f892059a3 <unknown>\n#8 0x556f891da46a <unknown>\n#9 0x556f891db55e <unknown>\n#10 0x556f89434cae <unknown>\n#11 0x556f894388fe <unknown>\n#12 0x556f89441f20 <unknown>\n#13 0x556f89439923 <unknown>\n#14 0x556f8940cc0e <unknown>\n#15 0x556f8945cb08 <unknown>\n#16 0x556f8945cc97 <unknown>\n#17 0x556f8946d113 <unknown>\n#18 0x7f6d85860fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6527,6648,14434.0,FF513A01-0000-0000-17D1-000000000000,SONOMA,4 REGENTS CIR,ROHNERT PARK,CA,94928.0,,,,38.337712,-122.680361,60971513.104009,POINT (-122.680361 38.337712),60971513104.0,60971513104.0,60971513104009.0,4 REGENTS CIR_ROHNERT PARK_CA_94928,AT&T,"1427 ROMAN DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.55,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x556f89475133 <unknown>\n#1 0x556f891a9966 <unknown>\n#2 0x556f891e60dc <unknown>\n#3 0x556f891e6211 <unknown>\n#4 0x556f892206c4 <unknown>\n#5 0x556f89205bfd <unknown>\n#6 0x556f8921e1c7 <unknown>\n#7 0x556f892059a3 <unknown>\n#8 0x556f891da46a <unknown>\n#9 0x556f891db55e <unknown>\n#10 0x556f89434cae <unknown>\n#11 0x556f894388fe <unknown>\n#12 0x556f89441f20 <unknown>\n#13 0x556f89439923 <unknown>\n#14 0x556f8940cc0e <unknown>\n#15 0x556f8945cb08 <unknown>\n#16 0x556f8945cc97 <unknown>\n#17 0x556f8946d113 <unknown>\n#18 0x7f6d85860fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6528,6649,14435.0,00523A01-0000-0000-17D1-000000000000,SONOMA,5 REGENTS CIR,ROHNERT PARK,CA,94928.0,,,,38.337722,-122.68024,60971513.104009,POINT (-122.68024 38.337722),60971513104.0,60971513104.0,60971513104009.0,5 REGENTS CIR_ROHNERT PARK_CA_94928,AT&T,"1427 ROMAN DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.14,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x556f89475133 <unknown>\n#1 0x556f891a9966 <unknown>\n#2 0x556f891e60dc <unknown>\n#3 0x556f891e6211 <unknown>\n#4 0x556f892206c4 <unknown>\n#5 0x556f89205bfd <unknown>\n#6 0x556f8921e1c7 <unknown>\n#7 0x556f892059a3 <unknown>\n#8 0x556f891da46a <unknown>\n#9 0x556f891db55e <unknown>\n#10 0x556f89434cae <unknown>\n#11 0x556f894388fe <unknown>\n#12 0x556f89441f20 <unknown>\n#13 0x556f89439923 <unknown>\n#14 0x556f8940cc0e <unknown>\n#15 0x556f8945cb08 <unknown>\n#16 0x556f8945cc97 <unknown>\n#17 0x556f8946d113 <unknown>\n#18 0x7f6d85860fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6529,6650,14436.0,02523A01-0000-0000-17D1-000000000000,SONOMA,7 REGENTS CIR,ROHNERT PARK,CA,94928.0,,,,38.337729,-122.680056,60971513.104009,POINT (-122.680056 38.337729),60971513104.0,60971513104.0,60971513104009.0,7 REGENTS CIR_ROHNERT PARK_CA_94928,AT&T,"1427 ROMAN DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",99.6,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x556f89475133 <unknown>\n#1 0x556f891a9966 <unknown>\n#2 0x556f891e60dc <unknown>\n#3 0x556f891e6211 <unknown>\n#4 0x556f892206c4 <unknown>\n#5 0x556f89205bfd <unknown>\n#6 0x556f8921e1c7 <unknown>\n#7 0x556f892059a3 <unknown>\n#8 0x556f891da46a <unknown>\n#9 0x556f891db55e <unknown>\n#10 0x556f89434cae <unknown>\n#11 0x556f894388fe <unknown>\n#12 0x556f89441f20 <unknown>\n#13 0x556f89439923 <unknown>\n#14 0x556f8940cc0e <unknown>\n#15 0x556f8945cb08 <unknown>\n#16 0x556f8945cc97 <unknown>\n#17 0x556f8946d113 <unknown>\n#18 0x7f6d85860fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6553,6674,14461.0,B3503A01-0000-0000-17D1-000000000000,SONOMA,1383 REBECCA WAY,ROHNERT PARK,CA,94928.0,,,,38.338911,-122.678883,60971513.104009,POINT (-122.678883 38.338911),60971513104.0,60971513105.0,60971513104001.0,1383 REBECCA WAY_ROHNERT PARK_CA_94928,AT&T,"61 REGENTS CIR RHNRT PK, CA 94928",False,"{'Speeds up to 75Mbps': ['Speeds up to 75Mbps', '$55.00/mo.']}",99.75,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5569b4cd7133 <unknown>\n#1 0x5569b4a0b966 <unknown>\n#2 0x5569b4a480dc <unknown>\n#3 0x5569b4a48211 <unknown>\n#4 0x5569b4a826c4 <unknown>\n#5 0x5569b4a67bfd <unknown>\n#6 0x5569b4a801c7 <unknown>\n#7 0x5569b4a679a3 <unknown>\n#8 0x5569b4a3c46a <unknown>\n#9 0x5569b4a3d55e <unknown>\n#10 0x5569b4c96cae <unknown>\n#11 0x5569b4c9a8fe <unknown>\n#12 0x5569b4ca3f20 <unknown>\n#13 0x5569b4c9b923 <unknown>\n#14 0x5569b4c6ec0e <unknown>\n#15 0x5569b4cbeb08 <unknown>\n#16 0x5569b4cbec97 <unknown>\n#17 0x5569b4ccf113 <unknown>\n#18 0x7f8beab61fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,1.3636363636363635,1.3636363636363635,1.3636363636363635,75.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6554,6675,14462.0,B4503A01-0000-0000-17D1-000000000000,SONOMA,1387 REBECCA WAY,ROHNERT PARK,CA,94928.0,,,,38.339076,-122.678886,60971513.104009,POINT (-122.678886 38.339076),60971513104.0,60971513105.0,60971513104001.0,1387 REBECCA WAY_ROHNERT PARK_CA_94928,AT&T,"61 REGENTS CIR RHNRT PK, CA 94928",False,"{'Speeds up to 75Mbps': ['Speeds up to 75Mbps', '$55.00/mo.']}",99.41,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5569b4cd7133 <unknown>\n#1 0x5569b4a0b966 <unknown>\n#2 0x5569b4a480dc <unknown>\n#3 0x5569b4a48211 <unknown>\n#4 0x5569b4a826c4 <unknown>\n#5 0x5569b4a67bfd <unknown>\n#6 0x5569b4a801c7 <unknown>\n#7 0x5569b4a679a3 <unknown>\n#8 0x5569b4a3c46a <unknown>\n#9 0x5569b4a3d55e <unknown>\n#10 0x5569b4c96cae <unknown>\n#11 0x5569b4c9a8fe <unknown>\n#12 0x5569b4ca3f20 <unknown>\n#13 0x5569b4c9b923 <unknown>\n#14 0x5569b4c6ec0e <unknown>\n#15 0x5569b4cbeb08 <unknown>\n#16 0x5569b4cbec97 <unknown>\n#17 0x5569b4ccf113 <unknown>\n#18 0x7f8beab61fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,1.3636363636363635,1.3636363636363635,1.3636363636363635,75.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6555,6676,14463.0,B5503A01-0000-0000-17D1-000000000000,SONOMA,1391 REBECCA WAY,ROHNERT PARK,CA,94928.0,,,,38.339241,-122.678888,60971513.104009,POINT (-122.678888 38.339241),60971513104.0,60971513105.0,60971513104001.0,1391 REBECCA WAY_ROHNERT PARK_CA_94928,AT&T,"61 REGENTS CIR RHNRT PK, CA 94928",False,"{'Speeds up to 75Mbps': ['Speeds up to 75Mbps', '$55.00/mo.']}",100.14,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5569b4cd7133 <unknown>\n#1 0x5569b4a0b966 <unknown>\n#2 0x5569b4a480dc <unknown>\n#3 0x5569b4a48211 <unknown>\n#4 0x5569b4a826c4 <unknown>\n#5 0x5569b4a67bfd <unknown>\n#6 0x5569b4a801c7 <unknown>\n#7 0x5569b4a679a3 <unknown>\n#8 0x5569b4a3c46a <unknown>\n#9 0x5569b4a3d55e <unknown>\n#10 0x5569b4c96cae <unknown>\n#11 0x5569b4c9a8fe <unknown>\n#12 0x5569b4ca3f20 <unknown>\n#13 0x5569b4c9b923 <unknown>\n#14 0x5569b4c6ec0e <unknown>\n#15 0x5569b4cbeb08 <unknown>\n#16 0x5569b4cbec97 <unknown>\n#17 0x5569b4ccf113 <unknown>\n#18 0x7f8beab61fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,1.3636363636363635,1.3636363636363635,1.3636363636363635,75.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6556,6677,14464.0,B6503A01-0000-0000-17D1-000000000000,SONOMA,1395 REBECCA WAY,ROHNERT PARK,CA,94928.0,,,,38.339414,-122.678867,60971513.104009,POINT (-122.678867 38.339414),60971513104.0,60971513105.0,60971513104001.0,1395 REBECCA WAY_ROHNERT PARK_CA_94928,AT&T,"61 REGENTS CIR RHNRT PK, CA 94928",False,"{'Speeds up to 75Mbps': ['Speeds up to 75Mbps', '$55.00/mo.']}",99.52,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5569b4cd7133 <unknown>\n#1 0x5569b4a0b966 <unknown>\n#2 0x5569b4a480dc <unknown>\n#3 0x5569b4a48211 <unknown>\n#4 0x5569b4a826c4 <unknown>\n#5 0x5569b4a67bfd <unknown>\n#6 0x5569b4a801c7 <unknown>\n#7 0x5569b4a679a3 <unknown>\n#8 0x5569b4a3c46a <unknown>\n#9 0x5569b4a3d55e <unknown>\n#10 0x5569b4c96cae <unknown>\n#11 0x5569b4c9a8fe <unknown>\n#12 0x5569b4ca3f20 <unknown>\n#13 0x5569b4c9b923 <unknown>\n#14 0x5569b4c6ec0e <unknown>\n#15 0x5569b4cbeb08 <unknown>\n#16 0x5569b4cbec97 <unknown>\n#17 0x5569b4ccf113 <unknown>\n#18 0x7f8beab61fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,1.3636363636363635,1.3636363636363635,1.3636363636363635,75.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6557,6678,14465.0,BA503A01-0000-0000-17D1-000000000000,SONOMA,1411 ROMAN DR,ROHNERT PARK,CA,94928.0,,,,38.339678,-122.679591,60971513.104009,POINT (-122.679591 38.339678),60971513104.0,60971513105.0,60971513104001.0,1411 ROMAN DR_ROHNERT PARK_CA_94928,AT&T,"61 REGENTS CIR RHNRT PK, CA 94928",False,"{'Speeds up to 75Mbps': ['Speeds up to 75Mbps', '$55.00/mo.']}",99.34,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5569b4cd7133 <unknown>\n#1 0x5569b4a0b966 <unknown>\n#2 0x5569b4a480dc <unknown>\n#3 0x5569b4a48211 <unknown>\n#4 0x5569b4a826c4 <unknown>\n#5 0x5569b4a67bfd <unknown>\n#6 0x5569b4a801c7 <unknown>\n#7 0x5569b4a679a3 <unknown>\n#8 0x5569b4a3c46a <unknown>\n#9 0x5569b4a3d55e <unknown>\n#10 0x5569b4c96cae <unknown>\n#11 0x5569b4c9a8fe <unknown>\n#12 0x5569b4ca3f20 <unknown>\n#13 0x5569b4c9b923 <unknown>\n#14 0x5569b4c6ec0e <unknown>\n#15 0x5569b4cbeb08 <unknown>\n#16 0x5569b4cbec97 <unknown>\n#17 0x5569b4ccf113 <unknown>\n#18 0x7f8beab61fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,1.3636363636363635,1.3636363636363635,1.3636363636363635,75.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6558,6679,14466.0,C0503A01-0000-0000-17D1-000000000000,SONOMA,1392 REBECCA WAY,ROHNERT PARK,CA,94928.0,,,,38.339287,-122.679439,60971513.104015,POINT (-122.679439 38.339287),60971513104.0,60971513105.0,60971513104001.0,1392 REBECCA WAY_ROHNERT PARK_CA_94928,AT&T,"61 REGENTS CIR RHNRT PK, CA 94928",False,"{'Speeds up to 75Mbps': ['Speeds up to 75Mbps', '$55.00/mo.']}",99.31,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5569b4cd7133 <unknown>\n#1 0x5569b4a0b966 <unknown>\n#2 0x5569b4a480dc <unknown>\n#3 0x5569b4a48211 <unknown>\n#4 0x5569b4a826c4 <unknown>\n#5 0x5569b4a67bfd <unknown>\n#6 0x5569b4a801c7 <unknown>\n#7 0x5569b4a679a3 <unknown>\n#8 0x5569b4a3c46a <unknown>\n#9 0x5569b4a3d55e <unknown>\n#10 0x5569b4c96cae <unknown>\n#11 0x5569b4c9a8fe <unknown>\n#12 0x5569b4ca3f20 <unknown>\n#13 0x5569b4c9b923 <unknown>\n#14 0x5569b4c6ec0e <unknown>\n#15 0x5569b4cbeb08 <unknown>\n#16 0x5569b4cbec97 <unknown>\n#17 0x5569b4ccf113 <unknown>\n#18 0x7f8beab61fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,1.3636363636363635,1.3636363636363635,1.3636363636363635,75.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6559,6680,14467.0,C1503A01-0000-0000-17D1-000000000000,SONOMA,1388 REBECCA WAY,ROHNERT PARK,CA,94928.0,,,,38.33911,-122.67943,60971513.104015,POINT (-122.67943 38.33911),60971513104.0,60971513105.0,60971513104001.0,1388 REBECCA WAY_ROHNERT PARK_CA_94928,AT&T,"61 REGENTS CIR RHNRT PK, CA 94928",False,"{'Speeds up to 75Mbps': ['Speeds up to 75Mbps', '$55.00/mo.']}",99.61,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5569b4cd7133 <unknown>\n#1 0x5569b4a0b966 <unknown>\n#2 0x5569b4a480dc <unknown>\n#3 0x5569b4a48211 <unknown>\n#4 0x5569b4a826c4 <unknown>\n#5 0x5569b4a67bfd <unknown>\n#6 0x5569b4a801c7 <unknown>\n#7 0x5569b4a679a3 <unknown>\n#8 0x5569b4a3c46a <unknown>\n#9 0x5569b4a3d55e <unknown>\n#10 0x5569b4c96cae <unknown>\n#11 0x5569b4c9a8fe <unknown>\n#12 0x5569b4ca3f20 <unknown>\n#13 0x5569b4c9b923 <unknown>\n#14 0x5569b4c6ec0e <unknown>\n#15 0x5569b4cbeb08 <unknown>\n#16 0x5569b4cbec97 <unknown>\n#17 0x5569b4ccf113 <unknown>\n#18 0x7f8beab61fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,1.3636363636363635,1.3636363636363635,1.3636363636363635,75.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
6560,6681,14468.0,C2503A01-0000-0000-17D1-000000000000,SONOMA,1384 REBECCA WAY,ROHNERT PARK,CA,94928.0,,,,38.338944,-122.679428,60971513.104015,POINT (-122.679428 38.338944),60971513104.0,60971513105.0,60971513104001.0,1384 REBECCA WAY_ROHNERT PARK_CA_94928,AT&T,"61 REGENTS CIR RHNRT PK, CA 94928",False,"{'Speeds up to 75Mbps': ['Speeds up to 75Mbps', '$55.00/mo.']}",99.6,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5569b4cd7133 <unknown>\n#1 0x5569b4a0b966 <unknown>\n#2 0x5569b4a480dc <unknown>\n#3 0x5569b4a48211 <unknown>\n#4 0x5569b4a826c4 <unknown>\n#5 0x5569b4a67bfd <unknown>\n#6 0x5569b4a801c7 <unknown>\n#7 0x5569b4a679a3 <unknown>\n#8 0x5569b4a3c46a <unknown>\n#9 0x5569b4a3d55e <unknown>\n#10 0x5569b4c96cae <unknown>\n#11 0x5569b4c9a8fe <unknown>\n#12 0x5569b4ca3f20 <unknown>\n#13 0x5569b4c9b923 <unknown>\n#14 0x5569b4c6ec0e <unknown>\n#15 0x5569b4cbeb08 <unknown>\n#16 0x5569b4cbec97 <unknown>\n#17 0x5569b4ccf113 <unknown>\n#18 0x7f8beab61fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,1.3636363636363635,1.3636363636363635,1.3636363636363635,75.0,1.0,94928.0,,,,,,,,,,,,,,,,,,,,
8518,8677,17094.0,81405302-0000-0000-3357-000000000000,Haralson,5377 State Highway 120,Buchanan,GA,30113.0,5377 GA HWY 120,,,33.80795,-85.152991,,POINT (-85.152991 33.80795),131430103022.0,131430103031.0,131430103022000.0,5377 STATE HIGHWAY 120_BUCHANAN_GA_30113,AT&T,"5087 HIGHWAY 120 BUCH, GA 30113",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",100.45,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5598e140b133 <unknown>\n#1 0x5598e113f966 <unknown>\n#2 0x5598e117c0dc <unknown>\n#3 0x5598e117c211 <unknown>\n#4 0x5598e11b66c4 <unknown>\n#5 0x5598e119bbfd <unknown>\n#6 0x5598e11b41c7 <unknown>\n#7 0x5598e119b9a3 <unknown>\n#8 0x5598e117046a <unknown>\n#9 0x5598e117155e <unknown>\n#10 0x5598e13cacae <unknown>\n#11 0x5598e13ce8fe <unknown>\n#12 0x5598e13d7f20 <unknown>\n#13 0x5598e13cf923 <unknown>\n#14 0x5598e13a2c0e <unknown>\n#15 0x5598e13f2b08 <unknown>\n#16 0x5598e13f2c97 <unknown>\n#17 0x5598e1403113 <unknown>\n#18 0x7feb3d98ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,30113,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,30113.0,,,,,,,,,,,,,,,,,,,,
8519,8678,17096.0,BD87F709-0000-0000-3357-000000000000,Haralson,5377 State Highway 120,Buchanan,GA,30113.0,5377 GA HWY 120,,,33.80795,-85.152991,,POINT (-85.152991 33.80795),131430103022.0,131430103031.0,131430103022000.0,5377 STATE HIGHWAY 120_BUCHANAN_GA_30113,AT&T,"5087 HIGHWAY 120 BUCH, GA 30113",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",100.55,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5598e140b133 <unknown>\n#1 0x5598e113f966 <unknown>\n#2 0x5598e117c0dc <unknown>\n#3 0x5598e117c211 <unknown>\n#4 0x5598e11b66c4 <unknown>\n#5 0x5598e119bbfd <unknown>\n#6 0x5598e11b41c7 <unknown>\n#7 0x5598e119b9a3 <unknown>\n#8 0x5598e117046a <unknown>\n#9 0x5598e117155e <unknown>\n#10 0x5598e13cacae <unknown>\n#11 0x5598e13ce8fe <unknown>\n#12 0x5598e13d7f20 <unknown>\n#13 0x5598e13cf923 <unknown>\n#14 0x5598e13a2c0e <unknown>\n#15 0x5598e13f2b08 <unknown>\n#16 0x5598e13f2c97 <unknown>\n#17 0x5598e1403113 <unknown>\n#18 0x7feb3d98ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,30113,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,30113.0,,,,,,,,,,,,,,,,,,,,
22815,22987,45160.0,360F3D01-0000-0000-17D3-000000000000,STANISLAUS,27299 River Rd,Newman,CA,95360.0,27299 RIVER RD,,,37.348157,-120.981345,60990034002018.0,POINT (-120.981345 37.348157),60990034002.0,60990034002.0,60990034002018.0,27299 RIVER RD_NEWMAN_CA_95360,AT&T,"1748 HALLOWELL RD BLDG SHOP NWMN, CA 95360",False,"{'768Kbps speed': ['768Kbps speed', '$55.00/mo.']}",99.9,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5611f5021133 <unknown>\n#1 0x5611f4d55966 <unknown>\n#2 0x5611f4d920dc <unknown>\n#3 0x5611f4d92211 <unknown>\n#4 0x5611f4dcc6c4 <unknown>\n#5 0x5611f4db1bfd <unknown>\n#6 0x5611f4dca1c7 <unknown>\n#7 0x5611f4db19a3 <unknown>\n#8 0x5611f4d8646a <unknown>\n#9 0x5611f4d8755e <unknown>\n#10 0x5611f4fe0cae <unknown>\n#11 0x5611f4fe48fe <unknown>\n#12 0x5611f4fedf20 <unknown>\n#13 0x5611f4fe5923 <unknown>\n#14 0x5611f4fb8c0e <unknown>\n#15 0x5611f5008b08 <unknown>\n#16 0x5611f5008c97 <unknown>\n#17 0x5611f5019113 <unknown>\n#18 0x7fe360d3bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95360,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0139636363636363,0.0139636363636363,0.0139636363636363,0.768,1.0,95360.0,,,,,,,,,,,,,,,,,,,,
22816,22988,45161.0,380F3D01-0000-0000-17D3-000000000000,STANISLAUS,27213 River Rd,Newman,CA,95360.0,27213 RIVER RD,,,37.347728,-120.979611,60990034002018.0,POINT (-120.979611 37.347728),60990034002.0,60990034002.0,60990034002018.0,27213 RIVER RD_NEWMAN_CA_95360,AT&T,"1748 HALLOWELL RD BLDG SHOP NWMN, CA 95360",False,"{'768Kbps speed': ['768Kbps speed', '$55.00/mo.']}",100.17,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5611f5021133 <unknown>\n#1 0x5611f4d55966 <unknown>\n#2 0x5611f4d920dc <unknown>\n#3 0x5611f4d92211 <unknown>\n#4 0x5611f4dcc6c4 <unknown>\n#5 0x5611f4db1bfd <unknown>\n#6 0x5611f4dca1c7 <unknown>\n#7 0x5611f4db19a3 <unknown>\n#8 0x5611f4d8646a <unknown>\n#9 0x5611f4d8755e <unknown>\n#10 0x5611f4fe0cae <unknown>\n#11 0x5611f4fe48fe <unknown>\n#12 0x5611f4fedf20 <unknown>\n#13 0x5611f4fe5923 <unknown>\n#14 0x5611f4fb8c0e <unknown>\n#15 0x5611f5008b08 <unknown>\n#16 0x5611f5008c97 <unknown>\n#17 0x5611f5019113 <unknown>\n#18 0x7fe360d3bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95360,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0139636363636363,0.0139636363636363,0.0139636363636363,0.768,1.0,95360.0,,,,,,,,,,,,,,,,,,,,
22845,23017,45192.0,A7E73E01-0000-0000-17D5-000000000000,SUTTER,2755  Rio Oso Rd,Rio Oso,CA,95674.0,2755 RIO OSO RD,,,38.956422,-121.544543,61010511001087.0,POINT (-121.544543 38.956422),61010511002.0,61010511002.0,61010511002014.0,2755  RIO OSO RD_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.91,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
22846,23018,45193.0,B2E73E01-0000-0000-17D5-000000000000,SUTTER,2724  Rio Oso Rd,Rio Oso,CA,95674.0,2724 RIO OSO RD,,,38.952489,-121.548334,61010511001080.0,POINT (-121.548334 38.952489),61010511002.0,61010511002.0,61010511002014.0,2724  RIO OSO RD_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.7,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
22847,23019,45194.0,B3E73E01-0000-0000-17D5-000000000000,SUTTER,2863  Rio Oso Rd,Rio Oso,CA,95674.0,2863 RIO OSO RD,,,38.958778,-121.544377,61010511001087.0,POINT (-121.544377 38.958778),61010511002.0,61010511002.0,61010511002014.0,2863  RIO OSO RD_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.85,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
23218,23393,45741.0,8D10F405-0000-0000-9865-000000000000,BELMONT,33200 S Leatherwood Rd,Barnesville,OH,43713.0,33200 LEATHERWOODSR 147 RD,#,147,39.951647,-81.2293,,POINT (-81.2293 39.951647),390130110001.0,390130110001.0,390130110001027.0,33200 S LEATHERWOOD RD_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.92,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,43713.0,,,,,,,,,,,,,,,,,,,,
23219,23394,45742.0,A611F405-0000-0000-9865-000000000000,BELMONT,32615 S Leatherwood Rd,Barnesville,OH,43713.0,32615 S LEATHERWOOD DR,,,39.951647,-81.2293,,POINT (-81.2293 39.951647),390130110001.0,390130110001.0,390130110001027.0,32615 S LEATHERWOOD RD_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.48,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,43713.0,,,,,,,,,,,,,,,,,,,,
35022,35197,68549.0,DD713D01-0000-0000-17D3-000000000000,STANISLAUS,2323 Mustang Dr,Oakdale,CA,95361.0,2323 MUSTANG DR,,,37.748465,-120.871955,60990002022055.0,POINT (-120.871955 37.748465),60990002022.0,60990002024.0,60990002022055.0,2323 MUSTANG DR_OAKDALE_CA_95361,AT&T,"5400 EPPERSON CT OAKDALE,CA 95361",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.49,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555f232bd133 <unknown>\n#1 0x555f22ff1966 <unknown>\n#2 0x555f2302e0dc <unknown>\n#3 0x555f2302e211 <unknown>\n#4 0x555f230686c4 <unknown>\n#5 0x555f2304dbfd <unknown>\n#6 0x555f230661c7 <unknown>\n#7 0x555f2304d9a3 <unknown>\n#8 0x555f2302246a <unknown>\n#9 0x555f2302355e <unknown>\n#10 0x555f2327ccae <unknown>\n#11 0x555f232808fe <unknown>\n#12 0x555f23289f20 <unknown>\n#13 0x555f23281923 <unknown>\n#14 0x555f23254c0e <unknown>\n#15 0x555f232a4b08 <unknown>\n#16 0x555f232a4c97 <unknown>\n#17 0x555f232b5113 <unknown>\n#18 0x7ff0d1edafa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95361,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95361.0,,,,,,,,,,,,,,,,,,,,
35023,35198,68550.0,DE713D01-0000-0000-17D3-000000000000,STANISLAUS,2331 Mustang Dr,Oakdale,CA,95361.0,2331 MUSTANG DR,,,37.748319,-120.872186,60990002022055.0,POINT (-120.872186 37.748319),60990002022.0,60990002024.0,60990002022055.0,2331 MUSTANG DR_OAKDALE_CA_95361,AT&T,"5400 EPPERSON CT OAKDALE,CA 95361",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.47,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555f232bd133 <unknown>\n#1 0x555f22ff1966 <unknown>\n#2 0x555f2302e0dc <unknown>\n#3 0x555f2302e211 <unknown>\n#4 0x555f230686c4 <unknown>\n#5 0x555f2304dbfd <unknown>\n#6 0x555f230661c7 <unknown>\n#7 0x555f2304d9a3 <unknown>\n#8 0x555f2302246a <unknown>\n#9 0x555f2302355e <unknown>\n#10 0x555f2327ccae <unknown>\n#11 0x555f232808fe <unknown>\n#12 0x555f23289f20 <unknown>\n#13 0x555f23281923 <unknown>\n#14 0x555f23254c0e <unknown>\n#15 0x555f232a4b08 <unknown>\n#16 0x555f232a4c97 <unknown>\n#17 0x555f232b5113 <unknown>\n#18 0x7ff0d1edafa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95361,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95361.0,,,,,,,,,,,,,,,,,,,,
35024,35199,68551.0,E0713D01-0000-0000-17D3-000000000000,STANISLAUS,635 Noma Ct,Oakdale,CA,95361.0,635 NOMA CT,,,37.748156,-120.872752,60990002022055.0,POINT (-120.872752 37.748156),60990002022.0,60990002024.0,60990002022055.0,635 NOMA CT_OAKDALE_CA_95361,AT&T,"5400 EPPERSON CT OAKDALE,CA 95361",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.39,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555f232bd133 <unknown>\n#1 0x555f22ff1966 <unknown>\n#2 0x555f2302e0dc <unknown>\n#3 0x555f2302e211 <unknown>\n#4 0x555f230686c4 <unknown>\n#5 0x555f2304dbfd <unknown>\n#6 0x555f230661c7 <unknown>\n#7 0x555f2304d9a3 <unknown>\n#8 0x555f2302246a <unknown>\n#9 0x555f2302355e <unknown>\n#10 0x555f2327ccae <unknown>\n#11 0x555f232808fe <unknown>\n#12 0x555f23289f20 <unknown>\n#13 0x555f23281923 <unknown>\n#14 0x555f23254c0e <unknown>\n#15 0x555f232a4b08 <unknown>\n#16 0x555f232a4c97 <unknown>\n#17 0x555f232b5113 <unknown>\n#18 0x7ff0d1edafa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95361,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95361.0,,,,,,,,,,,,,,,,,,,,
35025,35200,68552.0,E1713D01-0000-0000-17D3-000000000000,STANISLAUS,645 Noma Ct,Oakdale,CA,95361.0,645 NOMA CT,,,37.747919,-120.872747,60990001021019.0,POINT (-120.872747 37.747919),60990002022.0,60990002024.0,60990002022055.0,645 NOMA CT_OAKDALE_CA_95361,AT&T,"5400 EPPERSON CT OAKDALE,CA 95361",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.49,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555f232bd133 <unknown>\n#1 0x555f22ff1966 <unknown>\n#2 0x555f2302e0dc <unknown>\n#3 0x555f2302e211 <unknown>\n#4 0x555f230686c4 <unknown>\n#5 0x555f2304dbfd <unknown>\n#6 0x555f230661c7 <unknown>\n#7 0x555f2304d9a3 <unknown>\n#8 0x555f2302246a <unknown>\n#9 0x555f2302355e <unknown>\n#10 0x555f2327ccae <unknown>\n#11 0x555f232808fe <unknown>\n#12 0x555f23289f20 <unknown>\n#13 0x555f23281923 <unknown>\n#14 0x555f23254c0e <unknown>\n#15 0x555f232a4b08 <unknown>\n#16 0x555f232a4c97 <unknown>\n#17 0x555f232b5113 <unknown>\n#18 0x7ff0d1edafa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95361,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95361.0,,,,,,,,,,,,,,,,,,,,
35027,35202,68556.0,71874001-0000-0000-17DB-000000000000,TULARE,3646 N SHADY CT,VISALIA,CA,93291.0,,,,36.362455,-119.313784,61070010.032028,POINT (-119.313784 36.362455),61070010032.0,61070010122.0,61070010032033.0,3646 N SHADY CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.68,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35028,35203,68557.0,72874001-0000-0000-17DB-000000000000,TULARE,3640 N SHADY CT,VISALIA,CA,93291.0,,,,36.362248,-119.313752,61070010.032028,POINT (-119.313752 36.362248),61070010032.0,61070010122.0,61070010032033.0,3640 N SHADY CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",143.21,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35029,35204,68558.0,98874001-0000-0000-17DB-000000000000,TULARE,3630 N SHADY CT,VISALIA,CA,93291.0,,,,36.361994,-119.313873,61070010.032028,POINT (-119.313873 36.361994),61070010032.0,61070010122.0,61070010032033.0,3630 N SHADY CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.71,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35030,35205,68559.0,3DD35D09-0000-0000-17DB-000000000000,TULARE,3703 N ELM CT,VISALIA,CA,93291.0,,,,36.362872,-119.312949,61070010.032033,POINT (-119.312949 36.362872),61070010032.0,61070010122.0,61070010032033.0,3703 N ELM CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",143.07,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35031,35206,68560.0,3ED35D09-0000-0000-17DB-000000000000,TULARE,3715 N ELM CT,VISALIA,CA,93291.0,,,,36.363062,-119.312962,61070010.032033,POINT (-119.312962 36.363062),61070010032.0,61070010122.0,61070010032033.0,3715 N ELM CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.68,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35032,35207,68561.0,3FD35D09-0000-0000-17DB-000000000000,TULARE,3729 N ELM CT,VISALIA,CA,93291.0,,,,36.363315,-119.313016,61070010.032033,POINT (-119.313016 36.363315),61070010032.0,61070010122.0,61070010032033.0,3729 N ELM CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.97,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35033,35208,68562.0,40D35D09-0000-0000-17DB-000000000000,TULARE,3733 N ELM CT,VISALIA,CA,93291.0,,,,36.363522,-119.312856,61070010.032033,POINT (-119.312856 36.363522),61070010032.0,61070010122.0,61070010032033.0,3733 N ELM CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",143.11,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35034,35209,68564.0,42D35D09-0000-0000-17DB-000000000000,TULARE,3728 N ELM CT,VISALIA,CA,93291.0,,,,36.363306,-119.312262,61070010.032033,POINT (-119.312262 36.363306),61070010032.0,61070010122.0,61070010032033.0,3728 N ELM CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.94,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35035,35210,68565.0,43D35D09-0000-0000-17DB-000000000000,TULARE,3716 N ELM CT,VISALIA,CA,93291.0,,,,36.363059,-119.312316,61070010.032033,POINT (-119.312316 36.363059),61070010032.0,61070010122.0,61070010032033.0,3716 N ELM CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.45,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35036,35211,68566.0,44D35D09-0000-0000-17DB-000000000000,TULARE,3704 N ELM CT,VISALIA,CA,93291.0,,,,36.362858,-119.312325,61070010.032033,POINT (-119.312325 36.362858),61070010032.0,61070010122.0,61070010032033.0,3704 N ELM CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.54,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35037,35212,68567.0,45D35D09-0000-0000-17DB-000000000000,TULARE,3705 N CENTRAL ST,VISALIA,CA,93291.0,,,,36.362858,-119.311896,61070010.032033,POINT (-119.311896 36.362858),61070010032.0,61070010122.0,61070010032033.0,3705 N CENTRAL ST_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.35,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35038,35213,68568.0,46D35D09-0000-0000-17DB-000000000000,TULARE,3717 N CENTRAL ST,VISALIA,CA,93291.0,,,,36.363062,-119.311899,61070010.032033,POINT (-119.311899 36.363062),61070010032.0,61070010122.0,61070010032033.0,3717 N CENTRAL ST_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.59,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35039,35214,68569.0,47D35D09-0000-0000-17DB-000000000000,TULARE,3725 N CENTRAL ST,VISALIA,CA,93291.0,,,,36.363356,-119.31194,61070010.032033,POINT (-119.31194 36.363356),61070010032.0,61070010122.0,61070010032033.0,3725 N CENTRAL ST_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.41,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35040,35215,68570.0,48D35D09-0000-0000-17DB-000000000000,TULARE,1934 W TYLER AVE,VISALIA,CA,93291.0,,,,36.363515,-119.311676,61070010.032033,POINT (-119.311676 36.363515),61070010032.0,61070010122.0,61070010032033.0,1934 W TYLER AVE_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.24,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35041,35216,68571.0,49D35D09-0000-0000-17DB-000000000000,TULARE,1926 W TYLER AVE,VISALIA,CA,93291.0,,,,36.363478,-119.31133,61070010.032033,POINT (-119.31133 36.363478),61070010032.0,61070010122.0,61070010032033.0,1926 W TYLER AVE_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.13,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35042,35217,68572.0,4AD35D09-0000-0000-17DB-000000000000,TULARE,1914 W TYLER AVE,VISALIA,CA,93291.0,,,,36.363473,-119.311085,61070010.032033,POINT (-119.311085 36.363473),61070010032.0,61070010122.0,61070010032033.0,1914 W TYLER AVE_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.17,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35043,35218,68573.0,4BD35D09-0000-0000-17DB-000000000000,TULARE,1900 W TYLER AVE,VISALIA,CA,93291.0,,,,36.363472,-119.310842,61070010.032033,POINT (-119.310842 36.363472),61070010032.0,61070010122.0,61070010032033.0,1900 W TYLER AVE_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.31,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35044,35219,68574.0,4DD35D09-0000-0000-17DB-000000000000,TULARE,3722 N FAIRWAY ST,VISALIA,CA,93291.0,,,,36.363027,-119.310295,61070010.032033,POINT (-119.310295 36.363027),61070010032.0,61070010122.0,61070010032033.0,3722 N FAIRWAY ST_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.51,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,93291.0,,,,,,,,,,,,,,,,,,,,
35046,35221,68576.0,4FD35D09-0000-0000-17DB-000000000000,TULARE,3700 N FAIRWAY ST,VISALIA,CA,93291.0,,,,36.362597,-119.310296,61070010.032033,POINT (-119.310296 36.362597),61070010032.0,61070010122.0,61070010032033.0,3700 N FAIRWAY ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.51,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35047,35222,68577.0,50D35D09-0000-0000-17DB-000000000000,TULARE,3644 N FAIRWAY ST,VISALIA,CA,93291.0,,,,36.362393,-119.310293,61070010.032033,POINT (-119.310293 36.362393),61070010032.0,61070010122.0,61070010032033.0,3644 N FAIRWAY ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.79,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35048,35223,68578.0,51D35D09-0000-0000-17DB-000000000000,TULARE,3638 N FAIRWAY ST,VISALIA,CA,93291.0,,,,36.362192,-119.310296,61070010.032033,POINT (-119.310296 36.362192),61070010032.0,61070010122.0,61070010032033.0,3638 N FAIRWAY ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.72,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35049,35224,68579.0,52D35D09-0000-0000-17DB-000000000000,TULARE,3626 N FAIRWAY ST,VISALIA,CA,93291.0,,,,36.361987,-119.310308,61070010.032033,POINT (-119.310308 36.361987),61070010032.0,61070010122.0,61070010032033.0,3626 N FAIRWAY ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.6,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35050,35225,68580.0,53D35D09-0000-0000-17DB-000000000000,TULARE,3610 N FAIRWAY ST,VISALIA,CA,93291.0,,,,36.361738,-119.310342,61070010.032033,POINT (-119.310342 36.361738),61070010032.0,61070010122.0,61070010032033.0,3610 N FAIRWAY ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.79,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35051,35226,68581.0,54D35D09-0000-0000-17DB-000000000000,TULARE,3611 N FAIRWAY ST,VISALIA,CA,93291.0,,,,36.361831,-119.310957,61070010.032033,POINT (-119.310957 36.361831),61070010032.0,61070010122.0,61070010032033.0,3611 N FAIRWAY ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.75,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35052,35227,68582.0,55D35D09-0000-0000-17DB-000000000000,TULARE,3625 N FAIRWAY ST,VISALIA,CA,93291.0,,,,36.362037,-119.310911,61070010.032033,POINT (-119.310911 36.362037),61070010032.0,61070010122.0,61070010032033.0,3625 N FAIRWAY ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.41,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35053,35228,68584.0,5AD35D09-0000-0000-17DB-000000000000,TULARE,3721 N FAIRWAY ST,VISALIA,CA,93291.0,,,,36.363035,-119.310889,61070010.032033,POINT (-119.310889 36.363035),61070010032.0,61070010122.0,61070010032033.0,3721 N FAIRWAY ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.41,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35054,35229,68585.0,5BD35D09-0000-0000-17DB-000000000000,TULARE,3718 N CENTRAL ST,VISALIA,CA,93291.0,,,,36.363034,-119.311293,61070010.032033,POINT (-119.311293 36.363034),61070010032.0,61070010122.0,61070010032033.0,3718 N CENTRAL ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.97,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35055,35230,68586.0,5CD35D09-0000-0000-17DB-000000000000,TULARE,3710 N CENTRAL ST,VISALIA,CA,93291.0,,,,36.362829,-119.311295,61070010.032033,POINT (-119.311295 36.362829),61070010032.0,61070010122.0,61070010032033.0,3710 N CENTRAL ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",122.04,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35056,35231,68587.0,5DD35D09-0000-0000-17DB-000000000000,TULARE,3700 N CENTRAL ST,VISALIA,CA,93291.0,,,,36.362637,-119.311294,61070010.032033,POINT (-119.311294 36.362637),61070010032.0,61070010122.0,61070010032033.0,3700 N CENTRAL ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.26,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35057,35232,68588.0,5ED35D09-0000-0000-17DB-000000000000,TULARE,3650 N CENTRAL CT,VISALIA,CA,93291.0,,,,36.362445,-119.311294,61070010.032033,POINT (-119.311294 36.362445),61070010032.0,61070010122.0,61070010032033.0,3650 N CENTRAL CT_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.81,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35058,35233,68589.0,5FD35D09-0000-0000-17DB-000000000000,TULARE,3644 N CENTRAL CT,VISALIA,CA,93291.0,,,,36.362253,-119.311294,61070010.032033,POINT (-119.311294 36.362253),61070010032.0,61070010122.0,61070010032033.0,3644 N CENTRAL CT_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.37,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35059,35234,68590.0,60D35D09-0000-0000-17DB-000000000000,TULARE,3632 N CENTRAL CT,VISALIA,CA,93291.0,,,,36.361969,-119.311298,61070010.032033,POINT (-119.311298 36.361969),61070010032.0,61070010122.0,61070010032033.0,3632 N CENTRAL CT_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.38,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35060,35235,68591.0,61D35D09-0000-0000-17DB-000000000000,TULARE,3633 N CENTRAL CT,VISALIA,CA,93291.0,,,,36.362001,-119.311936,61070010.032033,POINT (-119.311936 36.362001),61070010032.0,61070010122.0,61070010032033.0,3633 N CENTRAL CT_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.26,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35061,35236,68592.0,62D35D09-0000-0000-17DB-000000000000,TULARE,3643 N CENTRAL CT,VISALIA,CA,93291.0,,,,36.362271,-119.311895,61070010.032033,POINT (-119.311895 36.362271),61070010032.0,61070010122.0,61070010032033.0,3643 N CENTRAL CT_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.38,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35062,35237,68593.0,63D35D09-0000-0000-17DB-000000000000,TULARE,3645 N CENTRAL CT,VISALIA,CA,93291.0,,,,36.362486,-119.311887,61070010.032033,POINT (-119.311887 36.362486),61070010032.0,61070010122.0,61070010032033.0,3645 N CENTRAL CT_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.05,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35063,35238,68594.0,64D35D09-0000-0000-17DB-000000000000,TULARE,3648 N ELM CT,VISALIA,CA,93291.0,,,,36.362487,-119.312311,61070010.032033,POINT (-119.312311 36.362487),61070010032.0,61070010122.0,61070010032033.0,3648 N ELM CT_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.51,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35065,35240,68596.0,66D35D09-0000-0000-17DB-000000000000,TULARE,3634 N ELM CT,VISALIA,CA,93291.0,,,,36.362017,-119.312377,61070010.032033,POINT (-119.312377 36.362017),61070010032.0,61070010122.0,61070010032033.0,3634 N ELM CT_VISALIA_CA_93291,AT&T,"3640 N ELM CT VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.24,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55bed6f75133 <unknown>\n#1 0x55bed6ca9966 <unknown>\n#2 0x55bed6ce60dc <unknown>\n#3 0x55bed6ce6211 <unknown>\n#4 0x55bed6d206c4 <unknown>\n#5 0x55bed6d05bfd <unknown>\n#6 0x55bed6d1e1c7 <unknown>\n#7 0x55bed6d059a3 <unknown>\n#8 0x55bed6cda46a <unknown>\n#9 0x55bed6cdb55e <unknown>\n#10 0x55bed6f34cae <unknown>\n#11 0x55bed6f388fe <unknown>\n#12 0x55bed6f41f20 <unknown>\n#13 0x55bed6f39923 <unknown>\n#14 0x55bed6f0cc0e <unknown>\n#15 0x55bed6f5cb08 <unknown>\n#16 0x55bed6f5cc97 <unknown>\n#17 0x55bed6f6d113 <unknown>\n#18 0x7fb292b55fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35066,35241,68597.0,67D35D09-0000-0000-17DB-000000000000,TULARE,3635 N ELM CT,VISALIA,CA,93291.0,,,,36.362007,-119.312772,61070010.032033,POINT (-119.312772 36.362007),61070010032.0,61070010122.0,61070010032033.0,3635 N ELM CT_VISALIA_CA_93291,AT&T,"3640 N ELM CT VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.68,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55bed6f75133 <unknown>\n#1 0x55bed6ca9966 <unknown>\n#2 0x55bed6ce60dc <unknown>\n#3 0x55bed6ce6211 <unknown>\n#4 0x55bed6d206c4 <unknown>\n#5 0x55bed6d05bfd <unknown>\n#6 0x55bed6d1e1c7 <unknown>\n#7 0x55bed6d059a3 <unknown>\n#8 0x55bed6cda46a <unknown>\n#9 0x55bed6cdb55e <unknown>\n#10 0x55bed6f34cae <unknown>\n#11 0x55bed6f388fe <unknown>\n#12 0x55bed6f41f20 <unknown>\n#13 0x55bed6f39923 <unknown>\n#14 0x55bed6f0cc0e <unknown>\n#15 0x55bed6f5cb08 <unknown>\n#16 0x55bed6f5cc97 <unknown>\n#17 0x55bed6f6d113 <unknown>\n#18 0x7fb292b55fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35067,35242,68598.0,68D35D09-0000-0000-17DB-000000000000,TULARE,3641 N ELM CT,VISALIA,CA,93291.0,,,,36.362209,-119.312996,61070010.032033,POINT (-119.312996 36.362209),61070010032.0,61070010122.0,61070010032033.0,3641 N ELM CT_VISALIA_CA_93291,AT&T,"3640 N ELM CT VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.3,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55bed6f75133 <unknown>\n#1 0x55bed6ca9966 <unknown>\n#2 0x55bed6ce60dc <unknown>\n#3 0x55bed6ce6211 <unknown>\n#4 0x55bed6d206c4 <unknown>\n#5 0x55bed6d05bfd <unknown>\n#6 0x55bed6d1e1c7 <unknown>\n#7 0x55bed6d059a3 <unknown>\n#8 0x55bed6cda46a <unknown>\n#9 0x55bed6cdb55e <unknown>\n#10 0x55bed6f34cae <unknown>\n#11 0x55bed6f388fe <unknown>\n#12 0x55bed6f41f20 <unknown>\n#13 0x55bed6f39923 <unknown>\n#14 0x55bed6f0cc0e <unknown>\n#15 0x55bed6f5cb08 <unknown>\n#16 0x55bed6f5cc97 <unknown>\n#17 0x55bed6f6d113 <unknown>\n#18 0x7fb292b55fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35068,35243,68599.0,69D35D09-0000-0000-17DB-000000000000,TULARE,3647 N ELM CT,VISALIA,CA,93291.0,,,,36.362475,-119.312952,61070010.032033,POINT (-119.312952 36.362475),61070010032.0,61070010122.0,61070010032033.0,3647 N ELM CT_VISALIA_CA_93291,AT&T,"3640 N ELM CT VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.36,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55bed6f75133 <unknown>\n#1 0x55bed6ca9966 <unknown>\n#2 0x55bed6ce60dc <unknown>\n#3 0x55bed6ce6211 <unknown>\n#4 0x55bed6d206c4 <unknown>\n#5 0x55bed6d05bfd <unknown>\n#6 0x55bed6d1e1c7 <unknown>\n#7 0x55bed6d059a3 <unknown>\n#8 0x55bed6cda46a <unknown>\n#9 0x55bed6cdb55e <unknown>\n#10 0x55bed6f34cae <unknown>\n#11 0x55bed6f388fe <unknown>\n#12 0x55bed6f41f20 <unknown>\n#13 0x55bed6f39923 <unknown>\n#14 0x55bed6f0cc0e <unknown>\n#15 0x55bed6f5cb08 <unknown>\n#16 0x55bed6f5cc97 <unknown>\n#17 0x55bed6f6d113 <unknown>\n#18 0x7fb292b55fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
35069,35244,68600.0,96D35D09-0000-0000-17DB-000000000000,TULARE,1842 W PORTER AVE,VISALIA,CA,93291.0,,,,36.361156,-119.310643,61070010.032032,POINT (-119.310643 36.361156),61070010032.0,61070010122.0,61070010032033.0,1842 W PORTER AVE_VISALIA_CA_93291,AT&T,"3640 N ELM CT VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.84,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55bed6f75133 <unknown>\n#1 0x55bed6ca9966 <unknown>\n#2 0x55bed6ce60dc <unknown>\n#3 0x55bed6ce6211 <unknown>\n#4 0x55bed6d206c4 <unknown>\n#5 0x55bed6d05bfd <unknown>\n#6 0x55bed6d1e1c7 <unknown>\n#7 0x55bed6d059a3 <unknown>\n#8 0x55bed6cda46a <unknown>\n#9 0x55bed6cdb55e <unknown>\n#10 0x55bed6f34cae <unknown>\n#11 0x55bed6f388fe <unknown>\n#12 0x55bed6f41f20 <unknown>\n#13 0x55bed6f39923 <unknown>\n#14 0x55bed6f0cc0e <unknown>\n#15 0x55bed6f5cb08 <unknown>\n#16 0x55bed6f5cc97 <unknown>\n#17 0x55bed6f6d113 <unknown>\n#18 0x7fb292b55fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,93291.0,,,,,,,,,,,,,,,,,,,,
43905,44080,82431.0,5A76BB05-0000-0000-90E9-000000000000,IREDELL,2335  Jennings Rd,Olin,NC,28660.0,2335 JENNINGS RD,,,35.963516,-80.870526,370970609023001.0,POINT (-80.870526 35.963516),370970609023.0,370970609023.0,370970609023001.0,2335  JENNINGS RD_OLIN_NC_28660,AT&T,"2317 JENNINGS RD OLIN, NC 28660",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",100.06,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5585cbcf1133 <unknown>\n#1 0x5585cba25966 <unknown>\n#2 0x5585cba620dc <unknown>\n#3 0x5585cba62211 <unknown>\n#4 0x5585cba9c6c4 <unknown>\n#5 0x5585cba81bfd <unknown>\n#6 0x5585cba9a1c7 <unknown>\n#7 0x5585cba819a3 <unknown>\n#8 0x5585cba5646a <unknown>\n#9 0x5585cba5755e <unknown>\n#10 0x5585cbcb0cae <unknown>\n#11 0x5585cbcb48fe <unknown>\n#12 0x5585cbcbdf20 <unknown>\n#13 0x5585cbcb5923 <unknown>\n#14 0x5585cbc88c0e <unknown>\n#15 0x5585cbcd8b08 <unknown>\n#16 0x5585cbcd8c97 <unknown>\n#17 0x5585cbce9113 <unknown>\n#18 0x7f727f7ddfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28660,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,28660.0,,,,,,,,,,,,,,,,,,,,
44229,44405,82977.0,E6AF3E01-0000-0000-17D3-000000000000,STANISLAUS,3601 W Service Rd,Modesto,CA,95358.0,3601 W SERVICE RD,,,37.582416,-121.061128,60990031001018.0,POINT (-121.061128 37.582416),60990031001.0,60990031001.0,60990031001018.0,3601 W SERVICE RD_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.98,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95358.0,,,,,,,,,,,,,,,,,,,,
44231,44407,82981.0,10B53E01-0000-0000-17D3-000000000000,STANISLAUS,2725 Vivian Rd,Modesto,CA,95358.0,2725 VIVIAN RD,,,37.593045,-121.048683,60990031001018.0,POINT (-121.048683 37.593045),60990031001.0,60990031001.0,60990031001018.0,2725 VIVIAN RD_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.2,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95358.0,,,,,,,,,,,,,,,,,,,,
44232,44408,82986.0,777D3C01-0000-0000-17D3-000000000000,STANISLAUS,8236 S Carpenter Rd,Modesto,CA,95358.0,8236 S CARPENTER RD,,,37.51687,-121.023929,60990031003030.0,POINT (-121.023929 37.51687),60990031003.0,60990031003.0,60990031003030.0,8236 S CARPENTER RD_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.44,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95358.0,,,,,,,,,,,,,,,,,,,,
44233,44409,82987.0,7B7D3C01-0000-0000-17D3-000000000000,STANISLAUS,2142 W Monte Vista Ave,Modesto,CA,95358.0,2142 W MONTE VISTA AVE,,,37.521549,-121.028333,60990031003030.0,POINT (-121.028333 37.521549),60990031003.0,60990031003.0,60990031003030.0,2142 W MONTE VISTA AVE_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",141.94,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95358.0,,,,,,,,,,,,,,,,,,,,
44234,44410,82989.0,9BB03E01-0000-0000-17D3-000000000000,STANISLAUS,2142 W Monte Vista Ave,Modesto,CA,95358.0,2142 W MONTE VISTA AVE,,,37.521549,-121.028333,60990031003030.0,POINT (-121.028333 37.521549),60990031003.0,60990031003.0,60990031003030.0,2142 W MONTE VISTA AVE_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.57,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95358.0,,,,,,,,,,,,,,,,,,,,
44235,44411,82991.0,7C7D3C01-0000-0000-17D3-000000000000,STANISLAUS,8100 S Carpenter Rd,Modesto,CA,95358.0,8100 S CARPENTER RD,,,37.520386,-121.029232,60990031003030.0,POINT (-121.029232 37.520386),60990031003.0,60990031003.0,60990031003030.0,8100 S CARPENTER RD_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.49,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95358.0,,,,,,,,,,,,,,,,,,,,
44236,44412,82994.0,57E23C01-0000-0000-17D3-000000000000,STANISLAUS,5530 Ustick Rd,Modesto,CA,95358.0,5530 USTICK RD,,,37.5568,-121.009681,60990031003018.0,POINT (-121.009681 37.5568),60990031003.0,60990031003.0,60990031003018.0,5530 USTICK RD_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.27,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95358.0,,,,,,,,,,,,,,,,,,,,
44237,44413,82995.0,59E23C01-0000-0000-17D3-000000000000,STANISLAUS,5413 Crows Landing Rd,Modesto,CA,95358.0,5413 CROWS LANDING RD,,,37.557604,-120.996025,60990031003018.0,POINT (-120.996025 37.557604),60990031003.0,60990031003.0,60990031003018.0,5413 CROWS LANDING RD_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.06,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95358.0,,,,,,,,,,,,,,,,,,,,
44238,44414,82996.0,63E23C01-0000-0000-17D3-000000000000,STANISLAUS,1237 W Keyes Rd,Modesto,CA,95358.0,1237 W KEYES RD,,,37.553279,-121.009678,60990031003018.0,POINT (-121.009678 37.553279),60990031003.0,60990031003.0,60990031003018.0,1237 W KEYES RD_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.16,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95358.0,,,,,,,,,,,,,,,,,,,,
44240,44416,82998.0,28A53E01-0000-0000-17D3-000000000000,STANISLAUS,29240 Draper Rd,Newman,CA,95360.0,29240 DRAPER RD,,,37.296195,-121.049059,60990035004014.0,POINT (-121.049059 37.296195),60990035004.0,60990035022.0,60990035004014.0,29240 DRAPER RD_NEWMAN_CA_95360,AT&T,"1748 HALLOWELL RD BLDG SHOP NWMN, CA 95360",False,"{'768Kbps speed': ['768Kbps speed', '$55.00/mo.']}",100.21,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5611f5021133 <unknown>\n#1 0x5611f4d55966 <unknown>\n#2 0x5611f4d920dc <unknown>\n#3 0x5611f4d92211 <unknown>\n#4 0x5611f4dcc6c4 <unknown>\n#5 0x5611f4db1bfd <unknown>\n#6 0x5611f4dca1c7 <unknown>\n#7 0x5611f4db19a3 <unknown>\n#8 0x5611f4d8646a <unknown>\n#9 0x5611f4d8755e <unknown>\n#10 0x5611f4fe0cae <unknown>\n#11 0x5611f4fe48fe <unknown>\n#12 0x5611f4fedf20 <unknown>\n#13 0x5611f4fe5923 <unknown>\n#14 0x5611f4fb8c0e <unknown>\n#15 0x5611f5008b08 <unknown>\n#16 0x5611f5008c97 <unknown>\n#17 0x5611f5019113 <unknown>\n#18 0x7fe360d3bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95360,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0139636363636363,0.0139636363636363,0.0139636363636363,0.768,1.0,95360.0,,,,,,,,,,,,,,,,,,,,
44241,44417,82999.0,29A53E01-0000-0000-17D3-000000000000,STANISLAUS,1706 Hallowell Rd,Newman,CA,95360.0,1706 HALLOWELL RD,,,37.296494,-121.04023,60990035004014.0,POINT (-121.04023 37.296494),60990035004.0,60990035022.0,60990035004014.0,1706 HALLOWELL RD_NEWMAN_CA_95360,AT&T,"1748 HALLOWELL RD BLDG SHOP NWMN, CA 95360",False,"{'768Kbps speed': ['768Kbps speed', '$55.00/mo.']}",100.61,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5611f5021133 <unknown>\n#1 0x5611f4d55966 <unknown>\n#2 0x5611f4d920dc <unknown>\n#3 0x5611f4d92211 <unknown>\n#4 0x5611f4dcc6c4 <unknown>\n#5 0x5611f4db1bfd <unknown>\n#6 0x5611f4dca1c7 <unknown>\n#7 0x5611f4db19a3 <unknown>\n#8 0x5611f4d8646a <unknown>\n#9 0x5611f4d8755e <unknown>\n#10 0x5611f4fe0cae <unknown>\n#11 0x5611f4fe48fe <unknown>\n#12 0x5611f4fedf20 <unknown>\n#13 0x5611f4fe5923 <unknown>\n#14 0x5611f4fb8c0e <unknown>\n#15 0x5611f5008b08 <unknown>\n#16 0x5611f5008c97 <unknown>\n#17 0x5611f5019113 <unknown>\n#18 0x7fe360d3bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95360,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0139636363636363,0.0139636363636363,0.0139636363636363,0.768,1.0,95360.0,,,,,,,,,,,,,,,,,,,,
44242,44418,83000.0,D60E3D01-0000-0000-17D3-000000000000,STANISLAUS,325 Villa Manucha Rd,Newman,CA,95360.0,325 VILLA MANUCHA RD,,,37.337265,-121.026765,60990034002022.0,POINT (-121.026765 37.337265),60990034002.0,60990034002.0,60990034002022.0,325 VILLA MANUCHA RD_NEWMAN_CA_95360,AT&T,"1748 HALLOWELL RD BLDG SHOP NWMN, CA 95360",False,"{'768Kbps speed': ['768Kbps speed', '$55.00/mo.']}",99.88,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5611f5021133 <unknown>\n#1 0x5611f4d55966 <unknown>\n#2 0x5611f4d920dc <unknown>\n#3 0x5611f4d92211 <unknown>\n#4 0x5611f4dcc6c4 <unknown>\n#5 0x5611f4db1bfd <unknown>\n#6 0x5611f4dca1c7 <unknown>\n#7 0x5611f4db19a3 <unknown>\n#8 0x5611f4d8646a <unknown>\n#9 0x5611f4d8755e <unknown>\n#10 0x5611f4fe0cae <unknown>\n#11 0x5611f4fe48fe <unknown>\n#12 0x5611f4fedf20 <unknown>\n#13 0x5611f4fe5923 <unknown>\n#14 0x5611f4fb8c0e <unknown>\n#15 0x5611f5008b08 <unknown>\n#16 0x5611f5008c97 <unknown>\n#17 0x5611f5019113 <unknown>\n#18 0x7fe360d3bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95360,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0139636363636363,0.0139636363636363,0.0139636363636363,0.768,1.0,95360.0,,,,,,,,,,,,,,,,,,,,
44243,44419,83001.0,DB0E3D01-0000-0000-17D3-000000000000,STANISLAUS,401 Villa Manucha Rd,Newman,CA,95360.0,401 VILLA MANUCHA RD,,,37.33895,-121.027559,60990034002022.0,POINT (-121.027559 37.33895),60990034002.0,60990034002.0,60990034002022.0,401 VILLA MANUCHA RD_NEWMAN_CA_95360,AT&T,"1748 HALLOWELL RD BLDG SHOP NWMN, CA 95360",False,"{'768Kbps speed': ['768Kbps speed', '$55.00/mo.']}",100.74,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5611f5021133 <unknown>\n#1 0x5611f4d55966 <unknown>\n#2 0x5611f4d920dc <unknown>\n#3 0x5611f4d92211 <unknown>\n#4 0x5611f4dcc6c4 <unknown>\n#5 0x5611f4db1bfd <unknown>\n#6 0x5611f4dca1c7 <unknown>\n#7 0x5611f4db19a3 <unknown>\n#8 0x5611f4d8646a <unknown>\n#9 0x5611f4d8755e <unknown>\n#10 0x5611f4fe0cae <unknown>\n#11 0x5611f4fe48fe <unknown>\n#12 0x5611f4fedf20 <unknown>\n#13 0x5611f4fe5923 <unknown>\n#14 0x5611f4fb8c0e <unknown>\n#15 0x5611f5008b08 <unknown>\n#16 0x5611f5008c97 <unknown>\n#17 0x5611f5019113 <unknown>\n#18 0x7fe360d3bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95360,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0139636363636363,0.0139636363636363,0.0139636363636363,0.768,1.0,95360.0,,,,,,,,,,,,,,,,,,,,
44244,44420,83002.0,E10E3D01-0000-0000-17D3-000000000000,STANISLAUS,519 E Stuhr Rd,Newman,CA,95360.0,519 E STUHR RD,,,37.333066,-121.019327,60990034002021.0,POINT (-121.019327 37.333066),60990034002.0,60990034002.0,60990034002021.0,519 E STUHR RD_NEWMAN_CA_95360,AT&T,"1748 HALLOWELL RD BLDG SHOP NWMN, CA 95360",False,"{'768Kbps speed': ['768Kbps speed', '$55.00/mo.']}",99.83,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5611f5021133 <unknown>\n#1 0x5611f4d55966 <unknown>\n#2 0x5611f4d920dc <unknown>\n#3 0x5611f4d92211 <unknown>\n#4 0x5611f4dcc6c4 <unknown>\n#5 0x5611f4db1bfd <unknown>\n#6 0x5611f4dca1c7 <unknown>\n#7 0x5611f4db19a3 <unknown>\n#8 0x5611f4d8646a <unknown>\n#9 0x5611f4d8755e <unknown>\n#10 0x5611f4fe0cae <unknown>\n#11 0x5611f4fe48fe <unknown>\n#12 0x5611f4fedf20 <unknown>\n#13 0x5611f4fe5923 <unknown>\n#14 0x5611f4fb8c0e <unknown>\n#15 0x5611f5008b08 <unknown>\n#16 0x5611f5008c97 <unknown>\n#17 0x5611f5019113 <unknown>\n#18 0x7fe360d3bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95360,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0139636363636363,0.0139636363636363,0.0139636363636363,0.768,1.0,95360.0,,,,,,,,,,,,,,,,,,,,
44245,44421,83004.0,BAA83E01-0000-0000-17D3-000000000000,STANISLAUS,519 E Stuhr Rd,Newman,CA,95360.0,519 E STUHR RD,,,37.333066,-121.019327,60990034002021.0,POINT (-121.019327 37.333066),60990034002.0,60990034002.0,60990034002021.0,519 E STUHR RD_NEWMAN_CA_95360,AT&T,"1748 HALLOWELL RD BLDG SHOP NWMN, CA 95360",False,"{'768Kbps speed': ['768Kbps speed', '$55.00/mo.']}",100.16,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5611f5021133 <unknown>\n#1 0x5611f4d55966 <unknown>\n#2 0x5611f4d920dc <unknown>\n#3 0x5611f4d92211 <unknown>\n#4 0x5611f4dcc6c4 <unknown>\n#5 0x5611f4db1bfd <unknown>\n#6 0x5611f4dca1c7 <unknown>\n#7 0x5611f4db19a3 <unknown>\n#8 0x5611f4d8646a <unknown>\n#9 0x5611f4d8755e <unknown>\n#10 0x5611f4fe0cae <unknown>\n#11 0x5611f4fe48fe <unknown>\n#12 0x5611f4fedf20 <unknown>\n#13 0x5611f4fe5923 <unknown>\n#14 0x5611f4fb8c0e <unknown>\n#15 0x5611f5008b08 <unknown>\n#16 0x5611f5008c97 <unknown>\n#17 0x5611f5019113 <unknown>\n#18 0x7fe360d3bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95360,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0139636363636363,0.0139636363636363,0.0139636363636363,0.768,1.0,95360.0,,,,,,,,,,,,,,,,,,,,
44246,44422,83006.0,E80E3D01-0000-0000-17D3-000000000000,STANISLAUS,855 E Stuhr Rd,Newman,CA,95360.0,855 E STUHR RD,,,37.333628,-121.012816,60990034002021.0,POINT (-121.012816 37.333628),60990034002.0,60990034002.0,60990034002021.0,855 E STUHR RD_NEWMAN_CA_95360,AT&T,"1748 HALLOWELL RD BLDG SHOP NWMN, CA 95360",False,"{'768Kbps speed': ['768Kbps speed', '$55.00/mo.']}",100.33,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5611f5021133 <unknown>\n#1 0x5611f4d55966 <unknown>\n#2 0x5611f4d920dc <unknown>\n#3 0x5611f4d92211 <unknown>\n#4 0x5611f4dcc6c4 <unknown>\n#5 0x5611f4db1bfd <unknown>\n#6 0x5611f4dca1c7 <unknown>\n#7 0x5611f4db19a3 <unknown>\n#8 0x5611f4d8646a <unknown>\n#9 0x5611f4d8755e <unknown>\n#10 0x5611f4fe0cae <unknown>\n#11 0x5611f4fe48fe <unknown>\n#12 0x5611f4fedf20 <unknown>\n#13 0x5611f4fe5923 <unknown>\n#14 0x5611f4fb8c0e <unknown>\n#15 0x5611f5008b08 <unknown>\n#16 0x5611f5008c97 <unknown>\n#17 0x5611f5019113 <unknown>\n#18 0x7fe360d3bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95360,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0139636363636363,0.0139636363636363,0.0139636363636363,0.768,1.0,95360.0,,,,,,,,,,,,,,,,,,,,
44247,44423,83007.0,EB0E3D01-0000-0000-17D3-000000000000,STANISLAUS,1050 Lundy Rd,Newman,CA,95360.0,1050 LUNDY RD,,,37.343224,-121.015511,60990034002021.0,POINT (-121.015511 37.343224),60990034002.0,60990034002.0,60990034002021.0,1050 LUNDY RD_NEWMAN_CA_95360,AT&T,"1748 HALLOWELL RD BLDG SHOP NWMN, CA 95360",False,"{'768Kbps speed': ['768Kbps speed', '$55.00/mo.']}",99.92,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5611f5021133 <unknown>\n#1 0x5611f4d55966 <unknown>\n#2 0x5611f4d920dc <unknown>\n#3 0x5611f4d92211 <unknown>\n#4 0x5611f4dcc6c4 <unknown>\n#5 0x5611f4db1bfd <unknown>\n#6 0x5611f4dca1c7 <unknown>\n#7 0x5611f4db19a3 <unknown>\n#8 0x5611f4d8646a <unknown>\n#9 0x5611f4d8755e <unknown>\n#10 0x5611f4fe0cae <unknown>\n#11 0x5611f4fe48fe <unknown>\n#12 0x5611f4fedf20 <unknown>\n#13 0x5611f4fe5923 <unknown>\n#14 0x5611f4fb8c0e <unknown>\n#15 0x5611f5008b08 <unknown>\n#16 0x5611f5008c97 <unknown>\n#17 0x5611f5019113 <unknown>\n#18 0x7fe360d3bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95360,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0139636363636363,0.0139636363636363,0.0139636363636363,0.768,1.0,95360.0,,,,,,,,,,,,,,,,,,,,
44249,44425,83012.0,D5E83E01-0000-0000-17D5-000000000000,SUTTER,1504  Pacific Ave,Rio Oso,CA,95674.0,1504 PACIFIC AVE,,,38.939582,-121.524424,61010511001116.0,POINT (-121.524424 38.939582),61010511001.0,61010511001.0,61010511001116.0,1504  PACIFIC AVE_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.92,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44250,44426,83013.0,DCE83E01-0000-0000-17D5-000000000000,SUTTER,3270  Cornelius Ave,Rio Oso,CA,95674.0,3270 CORNELIUS RD,,,38.929079,-121.501525,61010511001116.0,POINT (-121.501525 38.929079),61010511001.0,61010511001.0,61010511001116.0,3270  CORNELIUS AVE_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.22,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44251,44427,83014.0,54E93E01-0000-0000-17D5-000000000000,SUTTER,1830  Pacific Ave,Rio Oso,CA,95674.0,1830 PACIFIC AVE,,,38.929965,-121.524439,61010511001116.0,POINT (-121.524439 38.929965),61010511001.0,61010511001.0,61010511001116.0,1830  PACIFIC AVE_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.13,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44252,44428,83015.0,55E93E01-0000-0000-17D5-000000000000,SUTTER,1844  Pacific Ave,Rio Oso,CA,95674.0,1844 PACIFIC AVE,,,38.929771,-121.523424,61010511001116.0,POINT (-121.523424 38.929771),61010511001.0,61010511001.0,61010511001116.0,1844  PACIFIC AVE_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.37,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44253,44429,83017.0,56E93E01-0000-0000-17D5-000000000000,SUTTER,1844  Pacific Ave,Rio Oso,CA,95674.0,1844 PACIFIC AVE,,,38.929771,-121.523424,61010511001116.0,POINT (-121.523424 38.929771),61010511001.0,61010511001.0,61010511001116.0,1844  PACIFIC AVE_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.88,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44254,44430,83019.0,58E93E01-0000-0000-17D5-000000000000,SUTTER,1872  Pacific Ave,Rio Oso,CA,95674.0,1872 PACIFIC AVE,,,38.928726,-121.524442,61010511001116.0,POINT (-121.524442 38.928726),61010511001.0,61010511001.0,61010511001116.0,1872  PACIFIC AVE_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",101.11,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44255,44431,83020.0,59E93E01-0000-0000-17D5-000000000000,SUTTER,1894  Pacific Ave,Rio Oso,CA,95674.0,1894 PACIFIC AVE,,,38.928408,-121.523426,61010511001116.0,POINT (-121.523426 38.928408),61010511001.0,61010511001.0,61010511001116.0,1894  PACIFIC AVE_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.86,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44256,44432,83021.0,5BE93E01-0000-0000-17D5-000000000000,SUTTER,1912  Pacific Ave,Rio Oso,CA,95674.0,1912 PACIFIC AVE,,,38.927946,-121.523427,61010511001116.0,POINT (-121.523427 38.927946),61010511001.0,61010511001.0,61010511001116.0,1912  PACIFIC AVE_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.32,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44257,44433,83022.0,3F584409-0000-0000-17D5-000000000000,SUTTER,1978  Pacific Ave,Rio Oso,CA,95674.0,1978 PACIFIC AVE,,,38.925999,-121.52343,61010511001116.0,POINT (-121.52343 38.925999),61010511001.0,61010511001.0,61010511001116.0,1978  PACIFIC AVE_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.94,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44258,44434,83023.0,F0E83E01-0000-0000-17D5-000000000000,SUTTER,4750  Bear River Dr,Rio Oso,CA,95674.0,4750 BEAR RIVER DR,,,38.987103,-121.44566,61010511001025.0,POINT (-121.44566 38.987103),61010511001.0,61010511001.0,61010511001024.0,4750  BEAR RIVER DR_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.22,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44259,44435,83024.0,10E93E01-0000-0000-17D5-000000000000,SUTTER,4615  Bear River Dr,Rio Oso,CA,95674.0,4615 BEAR RIVER DR,,,38.980431,-121.4476,61010511001029.0,POINT (-121.4476 38.980431),61010511001.0,61010511001.0,61010511001029.0,4615  BEAR RIVER DR_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.09,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44260,44436,83025.0,12E93E01-0000-0000-17D5-000000000000,SUTTER,4807  Bear River Dr,Rio Oso,CA,95674.0,4807 BEAR RIVER DR,,,38.97879,-121.440387,61010511001029.0,POINT (-121.440387 38.97879),61010511001.0,61010511001.0,61010511001029.0,4807  BEAR RIVER DR_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.23,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44261,44437,83027.0,26E93E01-0000-0000-17D5-000000000000,SUTTER,4807  Bear River Dr,Rio Oso,CA,95674.0,4807 BEAR RIVER DR,,,38.97879,-121.440387,61010511001029.0,POINT (-121.440387 38.97879),61010511001.0,61010511001.0,61010511001029.0,4807  BEAR RIVER DR_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.67,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44262,44438,83029.0,13E93E01-0000-0000-17D5-000000000000,SUTTER,4931  Bear River Dr,Rio Oso,CA,95674.0,4931 BEAR RIVER DR,,,38.980551,-121.435892,61010511001029.0,POINT (-121.435892 38.980551),61010511001.0,61010511001.0,61010511001029.0,4931  BEAR RIVER DR_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.87,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44263,44439,83030.0,18E93E01-0000-0000-17D5-000000000000,SUTTER,4747  Bear River Dr,Rio Oso,CA,95674.0,4747 BEAR RIVER DR,,,38.975465,-121.446002,61010511001029.0,POINT (-121.446002 38.975465),61010511001.0,61010511001.0,61010511001029.0,4747  BEAR RIVER DR_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.72,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44264,44440,83031.0,28E93E01-0000-0000-17D5-000000000000,SUTTER,4693  Bear River Dr,Rio Oso,CA,95674.0,4693 BEAR RIVER DR,,,38.979418,-121.44443,61010511001029.0,POINT (-121.44443 38.979418),61010511001.0,61010511001.0,61010511001029.0,4693  BEAR RIVER DR_RIO OSO_CA_95674,AT&T,"1786 PACIFIC AV RIO OSO, CA 95674",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.29,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564e208c1133 <unknown>\n#1 0x564e205f5966 <unknown>\n#2 0x564e206320dc <unknown>\n#3 0x564e20632211 <unknown>\n#4 0x564e2066c6c4 <unknown>\n#5 0x564e20651bfd <unknown>\n#6 0x564e2066a1c7 <unknown>\n#7 0x564e206519a3 <unknown>\n#8 0x564e2062646a <unknown>\n#9 0x564e2062755e <unknown>\n#10 0x564e20880cae <unknown>\n#11 0x564e208848fe <unknown>\n#12 0x564e2088df20 <unknown>\n#13 0x564e20885923 <unknown>\n#14 0x564e20858c0e <unknown>\n#15 0x564e208a8b08 <unknown>\n#16 0x564e208a8c97 <unknown>\n#17 0x564e208b9113 <unknown>\n#18 0x7f1631a70fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95674,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,95674.0,,,,,,,,,,,,,,,,,,,,
44626,44806,83512.0,F85D6702-0000-0000-33E9-000000000000,Twiggs,84  Sapp Rd,Dry Branch,GA,31020.0,84 SAPP RD,,,32.761992,-83.485727,132890601001003.0,POINT (-83.485727 32.761992),132890601001.0,132890601021.0,132890601001003.0,84  SAPP RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.79,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44627,44807,83513.0,145E6702-0000-0000-33E9-000000000000,Twiggs,587  Riggins Mill Rd,Dry Branch,GA,31020.0,587 RIGGINS MILL RD,,,32.758743,-83.488933,132890601001003.0,POINT (-83.488933 32.758743),132890601001.0,132890601021.0,132890601001003.0,587  RIGGINS MILL RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.84,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44628,44808,83514.0,265E6702-0000-0000-33E9-000000000000,Twiggs,1100  Sapp Rd,Dry Branch,GA,31020.0,1100 SAPP RD,,,32.747397,-83.487541,132890601001003.0,POINT (-83.487541 32.747397),132890601001.0,132890601021.0,132890601001003.0,1100  SAPP RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.84,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44629,44809,83515.0,275E6702-0000-0000-33E9-000000000000,Twiggs,1358  Sapp Rd,Dry Branch,GA,31020.0,1358 SAPP RD,,,32.746192,-83.484089,132890601001003.0,POINT (-83.484089 32.746192),132890601001.0,132890601021.0,132890601001003.0,1358  SAPP RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.86,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44630,44810,83516.0,4D771509-0000-0000-33E9-000000000000,Twiggs,157  Reed Clark Rd,Dry Branch,GA,31020.0,157 REED CLARK RD,,,32.753306,-83.49697,132890601001003.0,POINT (-83.49697 32.753306),132890601001.0,132890601021.0,132890601001003.0,157  REED CLARK RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.89,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44631,44811,83517.0,4E771509-0000-0000-33E9-000000000000,Twiggs,930  Sapp Rd,Dry Branch,GA,31020.0,930 SAPP RD,,,32.749587,-83.482517,132890601001003.0,POINT (-83.482517 32.749587),132890601001.0,132890601021.0,132890601001003.0,930  SAPP RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.88,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44632,44812,83518.0,4F771509-0000-0000-33E9-000000000000,Twiggs,328  Reed Clark Rd,Dry Branch,GA,31020.0,328 REED CLARK RD,,,32.750912,-83.493394,132890601001003.0,POINT (-83.493394 32.750912),132890601001.0,132890601021.0,132890601001003.0,328  REED CLARK RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.71,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44633,44813,83519.0,50771509-0000-0000-33E9-000000000000,Twiggs,176  Reed Clark Rd,Dry Branch,GA,31020.0,176 REED CLARK RD,,,32.749363,-83.496895,132890601001003.0,POINT (-83.496895 32.749363),132890601001.0,132890601021.0,132890601001003.0,176  REED CLARK RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.7,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44634,44814,83520.0,51771509-0000-0000-33E9-000000000000,Twiggs,124  Reed Clark Rd,Dry Branch,GA,31020.0,124 REED CLARK RD,,,32.750262,-83.497009,132890601001003.0,POINT (-83.497009 32.750262),132890601001.0,132890601021.0,132890601001003.0,124  REED CLARK RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.95,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44635,44815,83521.0,52771509-0000-0000-33E9-000000000000,Twiggs,16  Reed Clark Rd,Dry Branch,GA,31020.0,16 REED CLARK RD,,,32.750671,-83.499028,132890601001003.0,POINT (-83.499028 32.750671),132890601001.0,132890601021.0,132890601001003.0,16  REED CLARK RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.81,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44636,44816,83522.0,5D771509-0000-0000-33E9-000000000000,Twiggs,176  Sapp Rd,Dry Branch,GA,31020.0,176 SAPP RD,,,32.760576,-83.48576,132890601001003.0,POINT (-83.48576 32.760576),132890601001.0,132890601021.0,132890601001003.0,176  SAPP RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.92,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44637,44817,83523.0,5E771509-0000-0000-33E9-000000000000,Twiggs,481  Riggins Mill Rd,Dry Branch,GA,31020.0,481 RIGGINS MILL RD,,,32.761296,-83.486071,132890601001003.0,POINT (-83.486071 32.761296),132890601001.0,132890601021.0,132890601001003.0,481  RIGGINS MILL RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.33,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44638,44818,83524.0,8B7D9609-0000-0000-33E9-000000000000,Twiggs,246  Reed Clark Rd,Dry Branch,GA,31020.0,246 REED CLARK RD,,,32.751557,-83.495801,132890601001003.0,POINT (-83.495801 32.751557),132890601001.0,132890601021.0,132890601001003.0,246  REED CLARK RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.88,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44639,44819,83525.0,8D7D9609-0000-0000-33E9-000000000000,Twiggs,242  Sapp Rd,Dry Branch,GA,31020.0,242 SAPP RD,,,32.759131,-83.485658,132890601001003.0,POINT (-83.485658 32.759131),132890601001.0,132890601021.0,132890601001003.0,242  SAPP RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.94,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44640,44820,83527.0,8E7D9609-0000-0000-33E9-000000000000,Twiggs,242  Sapp Rd,Dry Branch,GA,31020.0,242 SAPP RD,,,32.759131,-83.485658,132890601001003.0,POINT (-83.485658 32.759131),132890601001.0,132890601021.0,132890601001003.0,242  SAPP RD_DRY BRANCH_GA_31020,AT&T,"208 SAPP RD DRY BRANCH, GA 31020",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.94,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555a54de9133 <unknown>\n#1 0x555a54b1d966 <unknown>\n#2 0x555a54b5a0dc <unknown>\n#3 0x555a54b5a211 <unknown>\n#4 0x555a54b946c4 <unknown>\n#5 0x555a54b79bfd <unknown>\n#6 0x555a54b921c7 <unknown>\n#7 0x555a54b799a3 <unknown>\n#8 0x555a54b4e46a <unknown>\n#9 0x555a54b4f55e <unknown>\n#10 0x555a54da8cae <unknown>\n#11 0x555a54dac8fe <unknown>\n#12 0x555a54db5f20 <unknown>\n#13 0x555a54dad923 <unknown>\n#14 0x555a54d80c0e <unknown>\n#15 0x555a54dd0b08 <unknown>\n#16 0x555a54dd0c97 <unknown>\n#17 0x555a54de1113 <unknown>\n#18 0x7fe695c6bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31020,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,31020.0,,,,,,,,,,,,,,,,,,,,
44642,44822,83533.0,FC1AF405-0000-0000-9865-000000000000,BELMONT,156 Pine Ln,Barnesville,OH,43713.0,156 PINE LANE,,,39.983884,-81.163018,390130109005040.0,POINT (-81.163018 39.983884),390130109005.0,390130109025.0,390130109005040.0,156 PINE LN_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.22,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,43713.0,,,,,,,,,,,,,,,,,,,,
44643,44823,83534.0,FD1AF405-0000-0000-9865-000000000000,BELMONT,158 Pine Ln,Barnesville,OH,43713.0,158 PINE LANE,,,39.98359,-81.162978,390130109005040.0,POINT (-81.162978 39.98359),390130109005.0,390130109025.0,390130109005040.0,158 PINE LN_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.92,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,43713.0,,,,,,,,,,,,,,,,,,,,
44644,44824,83535.0,FE1AF405-0000-0000-9865-000000000000,BELMONT,160 Pine Ln,Barnesville,OH,43713.0,160 PINE LANE,,,39.983375,-81.162969,390130109005040.0,POINT (-81.162969 39.983375),390130109005.0,390130109025.0,390130109005040.0,160 PINE LN_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.9,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,43713.0,,,,,,,,,,,,,,,,,,,,
44645,44825,83536.0,FF1AF405-0000-0000-9865-000000000000,BELMONT,162 Pine Ln,Barnesville,OH,43713.0,162 PINE LANE,,,39.983126,-81.162909,390130109005040.0,POINT (-81.162909 39.983126),390130109005.0,390130109025.0,390130109005040.0,162 PINE LN_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.3,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,43713.0,,,,,,,,,,,,,,,,,,,,
44646,44826,83537.0,001BF405-0000-0000-9865-000000000000,BELMONT,164 Pine Ln,Barnesville,OH,43713.0,164 PINE LANE,,,39.982903,-81.162771,390130109005040.0,POINT (-81.162771 39.982903),390130109005.0,390130109025.0,390130109005040.0,164 PINE LN_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.31,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,43713.0,,,,,,,,,,,,,,,,,,,,
44648,44828,83541.0,BD771A06-0000-0000-989F-000000000000,HIGHLAND,1160 Locust Rd,Hillsboro,OH,45133.0,1160 LOCUST RD,,,39.041805,-83.55072,390719551004076.0,POINT (-83.55072 39.041805),390719551004.0,390719551022.0,390719551004076.0,1160 LOCUST RD_HILLSBORO_OH_45133,AT&T,"9420 ROCKLICK RD HILLSBORO,OH 45133",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.02,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x559ad7ffc133 <unknown>\n#1 0x559ad7d30966 <unknown>\n#2 0x559ad7d6d0dc <unknown>\n#3 0x559ad7d6d211 <unknown>\n#4 0x559ad7da76c4 <unknown>\n#5 0x559ad7d8cbfd <unknown>\n#6 0x559ad7da51c7 <unknown>\n#7 0x559ad7d8c9a3 <unknown>\n#8 0x559ad7d6146a <unknown>\n#9 0x559ad7d6255e <unknown>\n#10 0x559ad7fbbcae <unknown>\n#11 0x559ad7fbf8fe <unknown>\n#12 0x559ad7fc8f20 <unknown>\n#13 0x559ad7fc0923 <unknown>\n#14 0x559ad7f93c0e <unknown>\n#15 0x559ad7fe3b08 <unknown>\n#16 0x559ad7fe3c97 <unknown>\n#17 0x559ad7ff4113 <unknown>\n#18 0x7fe308e60fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45133,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,45133.0,,,,,,,,,,,,,,,,,,,,
44649,44829,83542.0,C0771A06-0000-0000-989F-000000000000,HIGHLAND,980 Locust Rd,Hillsboro,OH,45133.0,980 LOCUST RD,,,39.037328,-83.555961,390719551004076.0,POINT (-83.555961 39.037328),390719551004.0,390719551022.0,390719551004076.0,980 LOCUST RD_HILLSBORO_OH_45133,AT&T,"9420 ROCKLICK RD HILLSBORO,OH 45133",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",141.69,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x559ad7ffc133 <unknown>\n#1 0x559ad7d30966 <unknown>\n#2 0x559ad7d6d0dc <unknown>\n#3 0x559ad7d6d211 <unknown>\n#4 0x559ad7da76c4 <unknown>\n#5 0x559ad7d8cbfd <unknown>\n#6 0x559ad7da51c7 <unknown>\n#7 0x559ad7d8c9a3 <unknown>\n#8 0x559ad7d6146a <unknown>\n#9 0x559ad7d6255e <unknown>\n#10 0x559ad7fbbcae <unknown>\n#11 0x559ad7fbf8fe <unknown>\n#12 0x559ad7fc8f20 <unknown>\n#13 0x559ad7fc0923 <unknown>\n#14 0x559ad7f93c0e <unknown>\n#15 0x559ad7fe3b08 <unknown>\n#16 0x559ad7fe3c97 <unknown>\n#17 0x559ad7ff4113 <unknown>\n#18 0x7fe308e60fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45133,,1.0,{'AT&T'},AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,45133.0,,,,,,,,,,,,,,,,,,,,
47721,47901,44.0,5F549805-0000-0000-909B-000000000000,BRUNSWICK,6407  Patrick Dr NE,Leland,NC,28451.0,6407 PATRICK DR NE,,,34.230645,-78.142365,370190206022046.0,POINT (-78.142365 34.230645),370190206022.0,370190206022.0,370190206022046.0,6407  PATRICK DR NE_LELAND_NC_28451,AT&T,"6419 PATRICK DR LELND, NC 28451",False,"{'Speeds up to 25Mbps': ['Speeds up to 25Mbps', '$55.00/mo.']}",99.73,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55b8342fb133 <unknown>\n#1 0x55b83402f966 <unknown>\n#2 0x55b83406c0dc <unknown>\n#3 0x55b83406c211 <unknown>\n#4 0x55b8340a66c4 <unknown>\n#5 0x55b83408bbfd <unknown>\n#6 0x55b8340a41c7 <unknown>\n#7 0x55b83408b9a3 <unknown>\n#8 0x55b83406046a <unknown>\n#9 0x55b83406155e <unknown>\n#10 0x55b8342bacae <unknown>\n#11 0x55b8342be8fe <unknown>\n#12 0x55b8342c7f20 <unknown>\n#13 0x55b8342bf923 <unknown>\n#14 0x55b834292c0e <unknown>\n#15 0x55b8342e2b08 <unknown>\n#16 0x55b8342e2c97 <unknown>\n#17 0x55b8342f3113 <unknown>\n#18 0x7f03f9e23fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28451,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Monopoly,0.4545454545454545,0.4545454545454545,0.4545454545454545,25.0,1.0,28451.0,,,,,,,,,,,,,,,,,,,,
48169,48354,299.0,FE3E3A01-0000-0000-17D1-000000000000,SONOMA,4485 LABATH AVE,SANTA ROSA,CA,95407.0,,,,38.368051,-122.72116,60971532.002036,POINT (-122.72116 38.368051),60971532002.0,60971532023.0,60971532002019.0,4485 LABATH AVE_SANTA ROSA_CA_95407,AT&T,"250 MILLBRAE AVE SANTA ROSA,CA 95407",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.17,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c0e2db3133 <unknown>\n#1 0x55c0e2ae7966 <unknown>\n#2 0x55c0e2b240dc <unknown>\n#3 0x55c0e2b24211 <unknown>\n#4 0x55c0e2b5e6c4 <unknown>\n#5 0x55c0e2b43bfd <unknown>\n#6 0x55c0e2b5c1c7 <unknown>\n#7 0x55c0e2b439a3 <unknown>\n#8 0x55c0e2b1846a <unknown>\n#9 0x55c0e2b1955e <unknown>\n#10 0x55c0e2d72cae <unknown>\n#11 0x55c0e2d768fe <unknown>\n#12 0x55c0e2d7ff20 <unknown>\n#13 0x55c0e2d77923 <unknown>\n#14 0x55c0e2d4ac0e <unknown>\n#15 0x55c0e2d9ab08 <unknown>\n#16 0x55c0e2d9ac97 <unknown>\n#17 0x55c0e2dab113 <unknown>\n#18 0x7f08ab293fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95407,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,,,,,,,,,,,,,,,,,,,,,
48170,48355,300.0,003F3A01-0000-0000-17D1-000000000000,SONOMA,4501 LABATH AVE,SANTA ROSA,CA,95407.0,,,,38.367228,-122.721182,60971532.002036,POINT (-122.721182 38.367228),60971532002.0,60971532023.0,60971532002019.0,4501 LABATH AVE_SANTA ROSA_CA_95407,AT&T,"250 MILLBRAE AVE SANTA ROSA,CA 95407",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",122.01,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c0e2db3133 <unknown>\n#1 0x55c0e2ae7966 <unknown>\n#2 0x55c0e2b240dc <unknown>\n#3 0x55c0e2b24211 <unknown>\n#4 0x55c0e2b5e6c4 <unknown>\n#5 0x55c0e2b43bfd <unknown>\n#6 0x55c0e2b5c1c7 <unknown>\n#7 0x55c0e2b439a3 <unknown>\n#8 0x55c0e2b1846a <unknown>\n#9 0x55c0e2b1955e <unknown>\n#10 0x55c0e2d72cae <unknown>\n#11 0x55c0e2d768fe <unknown>\n#12 0x55c0e2d7ff20 <unknown>\n#13 0x55c0e2d77923 <unknown>\n#14 0x55c0e2d4ac0e <unknown>\n#15 0x55c0e2d9ab08 <unknown>\n#16 0x55c0e2d9ac97 <unknown>\n#17 0x55c0e2dab113 <unknown>\n#18 0x7f08ab293fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95407,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,,,,,,,,,,,,,,,,,,,,,
48171,48356,301.0,0B3F3A01-0000-0000-17D1-000000000000,SONOMA,4522 LABATH AVE,SANTA ROSA,CA,95407.0,,,,38.366601,-122.719078,60971532.002019,POINT (-122.719078 38.366601),60971532002.0,60971532023.0,60971532002019.0,4522 LABATH AVE_SANTA ROSA_CA_95407,AT&T,"250 MILLBRAE AVE SANTA ROSA,CA 95407",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.78,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c0e2db3133 <unknown>\n#1 0x55c0e2ae7966 <unknown>\n#2 0x55c0e2b240dc <unknown>\n#3 0x55c0e2b24211 <unknown>\n#4 0x55c0e2b5e6c4 <unknown>\n#5 0x55c0e2b43bfd <unknown>\n#6 0x55c0e2b5c1c7 <unknown>\n#7 0x55c0e2b439a3 <unknown>\n#8 0x55c0e2b1846a <unknown>\n#9 0x55c0e2b1955e <unknown>\n#10 0x55c0e2d72cae <unknown>\n#11 0x55c0e2d768fe <unknown>\n#12 0x55c0e2d7ff20 <unknown>\n#13 0x55c0e2d77923 <unknown>\n#14 0x55c0e2d4ac0e <unknown>\n#15 0x55c0e2d9ab08 <unknown>\n#16 0x55c0e2d9ac97 <unknown>\n#17 0x55c0e2dab113 <unknown>\n#18 0x7f08ab293fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95407,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,,,,,,,,,,,,,,,,,,,,,
48172,48357,302.0,1B3F3A01-0000-0000-17D1-000000000000,SONOMA,146 MILLBRAE AVE,SANTA ROSA,CA,95407.0,,,,38.369281,-122.717747,60971532.002019,POINT (-122.717747 38.369281),60971532002.0,60971532023.0,60971532002019.0,146 MILLBRAE AVE_SANTA ROSA_CA_95407,AT&T,"250 MILLBRAE AVE SANTA ROSA,CA 95407",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.61,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c0e2db3133 <unknown>\n#1 0x55c0e2ae7966 <unknown>\n#2 0x55c0e2b240dc <unknown>\n#3 0x55c0e2b24211 <unknown>\n#4 0x55c0e2b5e6c4 <unknown>\n#5 0x55c0e2b43bfd <unknown>\n#6 0x55c0e2b5c1c7 <unknown>\n#7 0x55c0e2b439a3 <unknown>\n#8 0x55c0e2b1846a <unknown>\n#9 0x55c0e2b1955e <unknown>\n#10 0x55c0e2d72cae <unknown>\n#11 0x55c0e2d768fe <unknown>\n#12 0x55c0e2d7ff20 <unknown>\n#13 0x55c0e2d77923 <unknown>\n#14 0x55c0e2d4ac0e <unknown>\n#15 0x55c0e2d9ab08 <unknown>\n#16 0x55c0e2d9ac97 <unknown>\n#17 0x55c0e2dab113 <unknown>\n#18 0x7f08ab293fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95407,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,,,,,,,,,,,,,,,,,,,,,
48173,48358,303.0,E5B93B01-0000-0000-17D1-000000000000,SONOMA,1446 PARKWAY DR,ROHNERT PARK,CA,94928.0,,,,38.350341,-122.68049,60971513.093009,POINT (-122.68049 38.350341),60971513093.0,60971513093.0,60971513093007.0,1446 PARKWAY DR_ROHNERT PARK_CA_94928,AT&T,"1436 PARKWAY DR RHNRT PK, CA 94928",False,"{'Speeds up to 50Mbps': ['Speeds up to 50Mbps', '$55.00/mo.']}",100.75,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c2849e2133 <unknown>\n#1 0x55c284716966 <unknown>\n#2 0x55c2847530dc <unknown>\n#3 0x55c284753211 <unknown>\n#4 0x55c28478d6c4 <unknown>\n#5 0x55c284772bfd <unknown>\n#6 0x55c28478b1c7 <unknown>\n#7 0x55c2847729a3 <unknown>\n#8 0x55c28474746a <unknown>\n#9 0x55c28474855e <unknown>\n#10 0x55c2849a1cae <unknown>\n#11 0x55c2849a58fe <unknown>\n#12 0x55c2849aef20 <unknown>\n#13 0x55c2849a6923 <unknown>\n#14 0x55c284979c0e <unknown>\n#15 0x55c2849c9b08 <unknown>\n#16 0x55c2849c9c97 <unknown>\n#17 0x55c2849da113 <unknown>\n#18 0x7f54ab370fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94928,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,0.9090909090909092,0.9090909090909092,0.9090909090909092,50.0,1.0,,,,,,,,,,,,,,,,,,,,,
48579,48766,719.0,41D35D09-0000-0000-17DB-000000000000,TULARE,3734 N ELM CT,VISALIA,CA,93291.0,,,,36.363519,-119.312412,61070010.032033,POINT (-119.312412 36.363519),61070010032.0,61070010122.0,61070010032033.0,3734 N ELM CT_VISALIA_CA_93291,AT&T,"3706 N SHADY CT VISALIA,CA 93291",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.56,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cb66412133 <unknown>\n#1 0x55cb66146966 <unknown>\n#2 0x55cb661830dc <unknown>\n#3 0x55cb66183211 <unknown>\n#4 0x55cb661bd6c4 <unknown>\n#5 0x55cb661a2bfd <unknown>\n#6 0x55cb661bb1c7 <unknown>\n#7 0x55cb661a29a3 <unknown>\n#8 0x55cb6617746a <unknown>\n#9 0x55cb6617855e <unknown>\n#10 0x55cb663d1cae <unknown>\n#11 0x55cb663d58fe <unknown>\n#12 0x55cb663def20 <unknown>\n#13 0x55cb663d6923 <unknown>\n#14 0x55cb663a9c0e <unknown>\n#15 0x55cb663f9b08 <unknown>\n#16 0x55cb663f9c97 <unknown>\n#17 0x55cb6640a113 <unknown>\n#18 0x7f189f33ffa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,,,,,,,,,,,,,,,,,,,,,
48580,48767,720.0,56D35D09-0000-0000-17DB-000000000000,TULARE,3639 N FAIRWAY ST,VISALIA,CA,93291.0,,,,36.362242,-119.310888,61070010.032033,POINT (-119.310888 36.362242),61070010032.0,61070010122.0,61070010032033.0,3639 N FAIRWAY ST_VISALIA_CA_93291,AT&T,"3714 N FAIRWAY ST VISALIA,CA 93291",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",122.03,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d310692133 <unknown>\n#1 0x55d3103c6966 <unknown>\n#2 0x55d3104030dc <unknown>\n#3 0x55d310403211 <unknown>\n#4 0x55d31043d6c4 <unknown>\n#5 0x55d310422bfd <unknown>\n#6 0x55d31043b1c7 <unknown>\n#7 0x55d3104229a3 <unknown>\n#8 0x55d3103f746a <unknown>\n#9 0x55d3103f855e <unknown>\n#10 0x55d310651cae <unknown>\n#11 0x55d3106558fe <unknown>\n#12 0x55d31065ef20 <unknown>\n#13 0x55d310656923 <unknown>\n#14 0x55d310629c0e <unknown>\n#15 0x55d310679b08 <unknown>\n#16 0x55d310679c97 <unknown>\n#17 0x55d31068a113 <unknown>\n#18 0x7f10cdb9bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93291,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,,,,,,,,,,,,,,,,,,,,,
48651,48838,792.0,285B3C01-0000-0000-17D3-000000000000,STANISLAUS,3501 Vivian Rd,Modesto,CA,95358.0,3501 VIVIAN RD,,,37.585725,-121.048608,60990031001018.0,POINT (-121.048608 37.585725),60990031001.0,60990031001.0,60990031001018.0,3501 VIVIAN RD_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.22,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,,,,,,,,,,,,,,,,,,,,,
48652,48839,793.0,295B3C01-0000-0000-17D3-000000000000,STANISLAUS,2513 Vivian Rd,Modesto,CA,95358.0,2513 VIVIAN RD,,,37.594878,-121.051152,60990031001018.0,POINT (-121.051152 37.594878),60990031001.0,60990031001.0,60990031001018.0,2513 VIVIAN RD_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.5,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,,,,,,,,,,,,,,,,,,,,,
48653,48840,794.0,2AB53E01-0000-0000-17D3-000000000000,STANISLAUS,2713 Vivian Rd,Modesto,CA,95358.0,2713 VIVIAN RD,,,37.593155,-121.048684,60990031001018.0,POINT (-121.048684 37.593155),60990031001.0,60990031001.0,60990031001018.0,2713 VIVIAN RD_MODESTO_CA_95358,AT&T,"2725 VIVIAN RD MODESTO,CA 95358",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.73,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558d3df93133 <unknown>\n#1 0x558d3dcc7966 <unknown>\n#2 0x558d3dd040dc <unknown>\n#3 0x558d3dd04211 <unknown>\n#4 0x558d3dd3e6c4 <unknown>\n#5 0x558d3dd23bfd <unknown>\n#6 0x558d3dd3c1c7 <unknown>\n#7 0x558d3dd239a3 <unknown>\n#8 0x558d3dcf846a <unknown>\n#9 0x558d3dcf955e <unknown>\n#10 0x558d3df52cae <unknown>\n#11 0x558d3df568fe <unknown>\n#12 0x558d3df5ff20 <unknown>\n#13 0x558d3df57923 <unknown>\n#14 0x558d3df2ac0e <unknown>\n#15 0x558d3df7ab08 <unknown>\n#16 0x558d3df7ac97 <unknown>\n#17 0x558d3df8b113 <unknown>\n#18 0x7f9368049fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95358,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,,,,,,,,,,,,,,,,,,,,,
48654,48841,795.0,7C693D01-0000-0000-17D3-000000000000,STANISLAUS,7330 Crane Rd,Oakdale,CA,95361.0,7330 CRANE RD,,,37.747754,-120.873803,60990001021019.0,POINT (-120.873803 37.747754),60990002022.0,60990002024.0,60990001021019.0,7330 CRANE RD_OAKDALE_CA_95361,AT&T,"5400 EPPERSON CT OAKDALE,CA 95361",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.47,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555f232bd133 <unknown>\n#1 0x555f22ff1966 <unknown>\n#2 0x555f2302e0dc <unknown>\n#3 0x555f2302e211 <unknown>\n#4 0x555f230686c4 <unknown>\n#5 0x555f2304dbfd <unknown>\n#6 0x555f230661c7 <unknown>\n#7 0x555f2304d9a3 <unknown>\n#8 0x555f2302246a <unknown>\n#9 0x555f2302355e <unknown>\n#10 0x555f2327ccae <unknown>\n#11 0x555f232808fe <unknown>\n#12 0x555f23289f20 <unknown>\n#13 0x555f23281923 <unknown>\n#14 0x555f23254c0e <unknown>\n#15 0x555f232a4b08 <unknown>\n#16 0x555f232a4c97 <unknown>\n#17 0x555f232b5113 <unknown>\n#18 0x7ff0d1edafa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95361,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,,,,,,,,,,,,,,,,,,,,,
48655,48842,796.0,89693D01-0000-0000-17D3-000000000000,STANISLAUS,7206 Crane Rd,Oakdale,CA,95361.0,7206 CRANE RD,,,37.743062,-120.880417,60990001021019.0,POINT (-120.880417 37.743062),60990002022.0,60990002024.0,60990001021019.0,7206 CRANE RD_OAKDALE_CA_95361,AT&T,"5400 EPPERSON CT OAKDALE,CA 95361",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.53,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555f232bd133 <unknown>\n#1 0x555f22ff1966 <unknown>\n#2 0x555f2302e0dc <unknown>\n#3 0x555f2302e211 <unknown>\n#4 0x555f230686c4 <unknown>\n#5 0x555f2304dbfd <unknown>\n#6 0x555f230661c7 <unknown>\n#7 0x555f2304d9a3 <unknown>\n#8 0x555f2302246a <unknown>\n#9 0x555f2302355e <unknown>\n#10 0x555f2327ccae <unknown>\n#11 0x555f232808fe <unknown>\n#12 0x555f23289f20 <unknown>\n#13 0x555f23281923 <unknown>\n#14 0x555f23254c0e <unknown>\n#15 0x555f232a4b08 <unknown>\n#16 0x555f232a4c97 <unknown>\n#17 0x555f232b5113 <unknown>\n#18 0x7ff0d1edafa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95361,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,,,,,,,,,,,,,,,,,,,,,
48669,48857,812.0,6C0EF405-0000-0000-9865-000000000000,BELMONT,700 Warren Ave,Barnesville,OH,43713.0,700 WARREN AVE EXT,,,39.980715,-81.168616,390130109005040.0,POINT (-81.168616 39.980715),390130109005.0,390130109025.0,390130109005040.0,700 WARREN AVE_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.65,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,,,,,,,,,,,,,,,,,,,,,
48670,48858,813.0,DA0FF405-0000-0000-9865-000000000000,BELMONT,35255 Waterworks Slab Town Rd,Barnesville,OH,43713.0,35255 WATERWORKS/SLAB TOWN RD,,,39.979265,-81.171033,390130109005040.0,POINT (-81.171033 39.979265),390130109005.0,390130109025.0,390130109005040.0,35255 WATERWORKS SLAB TOWN RD_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.13,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,,,,,,,,,,,,,,,,,,,,,
48671,48859,814.0,A313F405-0000-0000-9865-000000000000,BELMONT,35665 Waterworks Rd,Barnesville,OH,43713.0,35665 WATERWORKS RD,,,39.972717,-81.164461,390130109005040.0,POINT (-81.164461 39.972717),390130109005.0,390130109025.0,390130109005040.0,35665 WATERWORKS RD_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",100.88,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,,,,,,,,,,,,,,,,,,,,,
48672,48860,815.0,F300F405-0000-0000-9865-000000000000,BELMONT,57907 Somerton Hwy,Barnesville,OH,43713.0,57907 SOMERTON HWY,,,39.940055,-81.16238,390130110001020.0,POINT (-81.16238 39.940055),390130110001.0,390130110001.0,390130110001020.0,57907 SOMERTON HWY_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.89,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,,,,,,,,,,,,,,,,,,,,,
48673,48861,816.0,D702F405-0000-0000-9865-000000000000,BELMONT,57905 Somerton Hwy,Barnesville,OH,43713.0,57905 SOMERTON HWY,,,39.938844,-81.162003,390130110001020.0,POINT (-81.162003 39.938844),390130110001.0,390130110001.0,390130110001020.0,57905 SOMERTON HWY_BARNESVILLE_OH_43713,AT&T,"58973 BARNESVILLE-WATERWORKS RD WARREN TWP, OH 43713",False,"{'1Mbps speed': ['1Mbps speed', '$55.00/mo.']}",99.71,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55879eab9133 <unknown>\n#1 0x55879e7ed966 <unknown>\n#2 0x55879e82a0dc <unknown>\n#3 0x55879e82a211 <unknown>\n#4 0x55879e8646c4 <unknown>\n#5 0x55879e849bfd <unknown>\n#6 0x55879e8621c7 <unknown>\n#7 0x55879e8499a3 <unknown>\n#8 0x55879e81e46a <unknown>\n#9 0x55879e81f55e <unknown>\n#10 0x55879ea78cae <unknown>\n#11 0x55879ea7c8fe <unknown>\n#12 0x55879ea85f20 <unknown>\n#13 0x55879ea7d923 <unknown>\n#14 0x55879ea50c0e <unknown>\n#15 0x55879eaa0b08 <unknown>\n#16 0x55879eaa0c97 <unknown>\n#17 0x55879eab1113 <unknown>\n#18 0x7f5d64032fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,2.0,"{'XFINITY', 'AT&T'}",AT&T INC.,AT&T,Monopoly,0.0181818181818181,0.0181818181818181,0.0181818181818181,1.0,1.0,,,,,,,,,,,,,,,,,,,,,
49442,459,,45E3D500-0000-0000-17A5-000000000000,MONTEREY,18007 VIERRA CANYON RD,SALINAS,CA,93907.0,,,,36.797325,-121.655568,60530105.013001,POINT (-121.655568 36.797325),60530105013.0,60530105013.0,60530105013001.0,18007 VIERRA CANYON RD_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.83,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49443,460,,4FE3D500-0000-0000-17A5-000000000000,MONTEREY,18191 VIERRA CANYON RD,SALINAS,CA,93907.0,,,,36.79723,-121.651483,60530105.013001,POINT (-121.651483 36.79723),60530105013.0,60530105013.0,60530105013001.0,18191 VIERRA CANYON RD_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.81,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49508,525,,1E59BE09-0000-0000-17B1-000000000000,RIVERSIDE,24473 OVERLOOK DR,CORONA,CA,92883.0,,,,33.76477,-117.462167,60650420.071125,POINT (-117.462167 33.76477),60650420071.0,60650420071.0,60650420071125.0,24473 OVERLOOK DR_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.06,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49509,526,,1F59BE09-0000-0000-17B1-000000000000,RIVERSIDE,24485 OVERLOOK DR,CORONA,CA,92883.0,,,,33.7646,-117.462101,60650420.071125,POINT (-117.462101 33.7646),60650420071.0,60650420071.0,60650420071125.0,24485 OVERLOOK DR_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.97,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49510,527,,2059BE09-0000-0000-17B1-000000000000,RIVERSIDE,24495 OVERLOOK DR,CORONA,CA,92883.0,,,,33.764445,-117.462023,60650420.071125,POINT (-117.462023 33.764445),60650420071.0,60650420071.0,60650420071125.0,24495 OVERLOOK DR_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.93,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49511,528,,2159BE09-0000-0000-17B1-000000000000,RIVERSIDE,24507 OVERLOOK DR,CORONA,CA,92883.0,,,,33.764304,-117.461949,60650420.071125,POINT (-117.461949 33.764304),60650420071.0,60650420071.0,60650420071125.0,24507 OVERLOOK DR_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.92,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49512,529,,2259BE09-0000-0000-17B1-000000000000,RIVERSIDE,24515 OVERLOOK DR,CORONA,CA,92883.0,,,,33.764152,-117.461858,60650420.071125,POINT (-117.461858 33.764152),60650420071.0,60650420071.0,60650420071125.0,24515 OVERLOOK DR_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.88,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49513,530,,2359BE09-0000-0000-17B1-000000000000,RIVERSIDE,24525 OVERLOOK DR,CORONA,CA,92883.0,,,,33.76402,-117.461757,60650420.071125,POINT (-117.461757 33.76402),60650420071.0,60650420071.0,60650420071125.0,24525 OVERLOOK DR_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.13,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49515,532,,2759BE09-0000-0000-17B1-000000000000,RIVERSIDE,24557 OVERLOOK DR,CORONA,CA,92883.0,,,,33.76364,-117.461137,60650420.071125,POINT (-117.461137 33.76364),60650420071.0,60650420071.0,60650420071125.0,24557 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.71,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49516,533,,2959BE09-0000-0000-17B1-000000000000,RIVERSIDE,24577 OVERLOOK DR,CORONA,CA,92883.0,,,,33.763484,-117.460789,60650420.071125,POINT (-117.460789 33.763484),60650420071.0,60650420071.0,60650420071125.0,24577 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.47,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49517,534,,2A59BE09-0000-0000-17B1-000000000000,RIVERSIDE,24585 OVERLOOK DR,CORONA,CA,92883.0,,,,33.763405,-117.460576,60650420.071125,POINT (-117.460576 33.763405),60650420071.0,60650420071.0,60650420071125.0,24585 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.85,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49518,535,,2B59BE09-0000-0000-17B1-000000000000,RIVERSIDE,24597 OVERLOOK DR,CORONA,CA,92883.0,,,,33.763329,-117.460362,60650420.071125,POINT (-117.460362 33.763329),60650420071.0,60650420071.0,60650420071125.0,24597 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.5,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49519,536,,2F59BE09-0000-0000-17B1-000000000000,RIVERSIDE,24564 OVERLOOK DR,CORONA,CA,92883.0,,,,33.763967,-117.460814,60650420.071125,POINT (-117.460814 33.763967),60650420071.0,60650420071.0,60650420071125.0,24564 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",120.83,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49520,537,,3059BE09-0000-0000-17B1-000000000000,RIVERSIDE,24552 OVERLOOK DR,CORONA,CA,92883.0,,,,33.764059,-117.460972,60650420.071125,POINT (-117.460972 33.764059),60650420071.0,60650420071.0,60650420071125.0,24552 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",120.88,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49521,538,,3159BE09-0000-0000-17B1-000000000000,RIVERSIDE,24540 OVERLOOK DR,CORONA,CA,92883.0,,,,33.764143,-117.461129,60650420.071125,POINT (-117.461129 33.764143),60650420071.0,60650420071.0,60650420071125.0,24540 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",120.89,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49522,539,,3359BE09-0000-0000-17B1-000000000000,RIVERSIDE,24516 OVERLOOK DR,CORONA,CA,92883.0,,,,33.764373,-117.461384,60650420.071125,POINT (-117.461384 33.764373),60650420071.0,60650420071.0,60650420071125.0,24516 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",120.88,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49566,583,,12E4D500-0000-0000-17A5-000000000000,MONTEREY,19221 MALLORY CANYON RD,SALINAS,CA,93907.0,,,,36.812501,-121.635974,60530105.013001,POINT (-121.635974 36.812501),60530105013.0,60530105013.0,60530105013001.0,19221 MALLORY CANYON RD_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",99.8,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49567,584,,19E4D500-0000-0000-17A5-000000000000,MONTEREY,19151 MALLORY CANYON RD,SALINAS,CA,93907.0,,,,36.813891,-121.639062,60530105.013001,POINT (-121.639062 36.813891),60530105013.0,60530105013.0,60530105013001.0,19151 MALLORY CANYON RD_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",99.74,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49568,585,,1BE4D500-0000-0000-17A5-000000000000,MONTEREY,19231 MALLORY CANYON RD,SALINAS,CA,93907.0,,,,36.811495,-121.636077,60530105.013001,POINT (-121.636077 36.811495),60530105013.0,60530105013.0,60530105013001.0,19231 MALLORY CANYON RD_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",100.07,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49569,586,,1DE4D500-0000-0000-17A5-000000000000,MONTEREY,19163 MALLORY CANYON RD,SALINAS,CA,93907.0,,,,36.814188,-121.637459,60530105.013001,POINT (-121.637459 36.814188),60530105013.0,60530105013.0,60530105013001.0,19163 MALLORY CANYON RD_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",99.93,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49570,587,,1FE4D500-0000-0000-17A5-000000000000,MONTEREY,19159 MALLORY CANYON RD,SALINAS,CA,93907.0,,,,36.813975,-121.637709,60530105.013001,POINT (-121.637709 36.813975),60530105013.0,60530105013.0,60530105013001.0,19159 MALLORY CANYON RD_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",100.29,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49571,588,,22E4D500-0000-0000-17A5-000000000000,MONTEREY,19171 MALLORY CANYON RD,SALINAS,CA,93907.0,,,,36.813121,-121.638921,60530105.013001,POINT (-121.638921 36.813121),60530105013.0,60530105013.0,60530105013001.0,19171 MALLORY CANYON RD_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",100.35,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49572,589,,23E4D500-0000-0000-17A5-000000000000,MONTEREY,19175 MALLORY CANYON RD,SALINAS,CA,93907.0,,,,36.813615,-121.638177,60530105.013001,POINT (-121.638177 36.813615),60530105013.0,60530105013.0,60530105013001.0,19175 MALLORY CANYON RD_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",100.16,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49573,590,,25E4D500-0000-0000-17A5-000000000000,MONTEREY,19167 MALLORY CANYON RD,SALINAS,CA,93907.0,,,,36.814404,-121.637161,60530105.013001,POINT (-121.637161 36.814404),60530105013.0,60530105013.0,60530105013001.0,19167 MALLORY CANYON RD_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",100.2,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49574,591,,26E4D500-0000-0000-17A5-000000000000,MONTEREY,19269 MALLORY CANYON RD,SALINAS,CA,93907.0,,#,D,36.812321,-121.6345,60530105.013001,POINT (-121.6345 36.812321),60530105013.0,60530105013.0,60530105013001.0,19269 MALLORY CANYON RD_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",99.53,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49575,592,,28E4D500-0000-0000-17A5-000000000000,MONTEREY,2804 EL CAMINO REAL N,SALINAS,CA,93907.0,,,,36.812855,-121.64045,60530105.013001,POINT (-121.64045 36.812855),60530105013.0,60530105013.0,60530105013001.0,2804 EL CAMINO REAL N_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",99.43,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
49881,898,,7D58BE09-0000-0000-17B1-000000000000,RIVERSIDE,11667 OAKTON WAY,CORONA,CA,92883.0,,,,33.765937,-117.455994,60650420.071125,POINT (-117.455994 33.765937),60650420071.0,60650420071.0,60650420071125.0,11667 OAKTON WAY_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.53,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49882,899,,8558BE09-0000-0000-17B1-000000000000,RIVERSIDE,11698 OAKTON WAY,CORONA,CA,92883.0,,,,33.766247,-117.455747,60650420.071125,POINT (-117.455747 33.766247),60650420071.0,60650420071.0,60650420071125.0,11698 OAKTON WAY_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",142.37,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49883,900,,8858BE09-0000-0000-17B1-000000000000,RIVERSIDE,11662 OAKTON WAY,CORONA,CA,92883.0,,,,33.766175,-117.456169,60650420.071125,POINT (-117.456169 33.766175),60650420071.0,60650420071.0,60650420071125.0,11662 OAKTON WAY_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.81,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49884,901,,8958BE09-0000-0000-17B1-000000000000,RIVERSIDE,11650 OAKTON WAY,CORONA,CA,92883.0,,,,33.766109,-117.456319,60650420.071125,POINT (-117.456319 33.766109),60650420071.0,60650420071.0,60650420071125.0,11650 OAKTON WAY_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.93,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49885,902,,8D58BE09-0000-0000-17B1-000000000000,RIVERSIDE,11657 AMBLING WAY,CORONA,CA,92883.0,,,,33.766306,-117.456807,60650420.071125,POINT (-117.456807 33.766306),60650420071.0,60650420071.0,60650420071125.0,11657 AMBLING WAY_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.96,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49886,903,,8E58BE09-0000-0000-17B1-000000000000,RIVERSIDE,11669 AMBLING WAY,CORONA,CA,92883.0,,,,33.766383,-117.456693,60650420.071125,POINT (-117.456693 33.766383),60650420071.0,60650420071.0,60650420071125.0,11669 AMBLING WAY_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.94,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49887,904,,9258BE09-0000-0000-17B1-000000000000,RIVERSIDE,11729 AMBLING WAY,CORONA,CA,92883.0,,,,33.766653,-117.455994,60650420.071125,POINT (-117.455994 33.766653),60650420071.0,60650420071.0,60650420071125.0,11729 AMBLING WAY_CORONA_CA_92883,AT&T,"11655 OAKTON WAY CORONA,CA 92883",False,"{'AT&T Internet 1000': ['AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",141.79,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55cc53454133 <unknown>\n#1 0x55cc53188966 <unknown>\n#2 0x55cc531c50dc <unknown>\n#3 0x55cc531c5211 <unknown>\n#4 0x55cc531ff6c4 <unknown>\n#5 0x55cc531e4bfd <unknown>\n#6 0x55cc531fd1c7 <unknown>\n#7 0x55cc531e49a3 <unknown>\n#8 0x55cc531b946a <unknown>\n#9 0x55cc531ba55e <unknown>\n#10 0x55cc53413cae <unknown>\n#11 0x55cc534178fe <unknown>\n#12 0x55cc53420f20 <unknown>\n#13 0x55cc53418923 <unknown>\n#14 0x55cc533ebc0e <unknown>\n#15 0x55cc5343bb08 <unknown>\n#16 0x55cc5343bc97 <unknown>\n#17 0x55cc5344c113 <unknown>\n#18 0x7f2adc929fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,92883.0,,,,,,,,,,,,,,,,,,,,
49972,989,,3459BE09-0000-0000-17B1-000000000000,RIVERSIDE,24504 OVERLOOK DR,CORONA,CA,92883.0,,,,33.76452,-117.4615,60650420.071125,POINT (-117.4615 33.76452),60650420071.0,60650420071.0,60650420071125.0,24504 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",120.75,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49973,990,,3559BE09-0000-0000-17B1-000000000000,RIVERSIDE,24492 OVERLOOK DR,CORONA,CA,92883.0,,,,33.76466,-117.461576,60650420.071125,POINT (-117.461576 33.76466),60650420071.0,60650420071.0,60650420071125.0,24492 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",120.8,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49974,991,,4D59BE09-0000-0000-17B1-000000000000,RIVERSIDE,11324 ALTON DR,CORONA,CA,92883.0,,,,33.7658,-117.460967,60650420.071125,POINT (-117.460967 33.7658),60650420071.0,60650420071.0,60650420071125.0,11324 ALTON DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",120.95,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49975,992,,5259BE09-0000-0000-17B1-000000000000,RIVERSIDE,24609 OVERLOOK DR,CORONA,CA,92883.0,,,,33.763235,-117.460152,60650420.071125,POINT (-117.460152 33.763235),60650420071.0,60650420071.0,60650420071125.0,24609 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",120.96,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49976,993,,5359BE09-0000-0000-17B1-000000000000,RIVERSIDE,24621 OVERLOOK DR,CORONA,CA,92883.0,,,,33.763135,-117.459961,60650420.071125,POINT (-117.459961 33.763135),60650420071.0,60650420071.0,60650420071125.0,24621 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",120.91,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
49977,994,,5459BE09-0000-0000-17B1-000000000000,RIVERSIDE,24633 OVERLOOK DR,CORONA,CA,92883.0,,,,33.763043,-117.459745,60650420.071125,POINT (-117.459745 33.763043),60650420071.0,60650420071.0,60650420071125.0,24633 OVERLOOK DR_CORONA_CA_92883,AT&T,"24549 OVERLOOK DR CORONA,CA 92883",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",120.85,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55c075034133 <unknown>\n#1 0x55c074d68966 <unknown>\n#2 0x55c074da50dc <unknown>\n#3 0x55c074da5211 <unknown>\n#4 0x55c074ddf6c4 <unknown>\n#5 0x55c074dc4bfd <unknown>\n#6 0x55c074ddd1c7 <unknown>\n#7 0x55c074dc49a3 <unknown>\n#8 0x55c074d9946a <unknown>\n#9 0x55c074d9a55e <unknown>\n#10 0x55c074ff3cae <unknown>\n#11 0x55c074ff78fe <unknown>\n#12 0x55c075000f20 <unknown>\n#13 0x55c074ff8923 <unknown>\n#14 0x55c074fcbc0e <unknown>\n#15 0x55c07501bb08 <unknown>\n#16 0x55c07501bc97 <unknown>\n#17 0x55c07502c113 <unknown>\n#18 0x7fbbf854bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92883,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,92883.0,,,,,,,,,,,,,,,,,,,,
50299,1316,,59E3D500-0000-0000-17A5-000000000000,MONTEREY,8395 VIERRA KNOLLS DR,SALINAS,CA,93907.0,,,,36.794934,-121.659032,60530105.013001,POINT (-121.659032 36.794934),60530105013.0,60530105013.0,60530105013001.0,8395 VIERRA KNOLLS DR_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.68,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50300,1317,,5AE3D500-0000-0000-17A5-000000000000,MONTEREY,17802 GAIL CT,SALINAS,CA,93907.0,,,,36.794827,-121.659837,60530105.013001,POINT (-121.659837 36.794827),60530105013.0,60530105013.0,60530105013001.0,17802 GAIL CT_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.76,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50301,1318,,5BE3D500-0000-0000-17A5-000000000000,MONTEREY,17814 GAIL CT,SALINAS,CA,93907.0,,,,36.795239,-121.660157,60530105.013001,POINT (-121.660157 36.795239),60530105013.0,60530105013.0,60530105013001.0,17814 GAIL CT_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.66,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50302,1319,,5CE3D500-0000-0000-17A5-000000000000,MONTEREY,17826 GAIL CT,SALINAS,CA,93907.0,,,,36.795799,-121.660442,60530105.013001,POINT (-121.660442 36.795799),60530105013.0,60530105013.0,60530105013001.0,17826 GAIL CT_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.68,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50303,1320,,5DE3D500-0000-0000-17A5-000000000000,MONTEREY,17838 GAIL CT,SALINAS,CA,93907.0,,,,36.795963,-121.659921,60530105.013001,POINT (-121.659921 36.795963),60530105013.0,60530105013.0,60530105013001.0,17838 GAIL CT_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.71,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50304,1321,,5FE3D500-0000-0000-17A5-000000000000,MONTEREY,17847 GAIL CT,SALINAS,CA,93907.0,,,,36.796116,-121.65947,60530105.013001,POINT (-121.65947 36.796116),60530105013.0,60530105013.0,60530105013001.0,17847 GAIL CT_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.94,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50305,1322,,61E3D500-0000-0000-17A5-000000000000,MONTEREY,17879 GAIL CT,SALINAS,CA,93907.0,,,,36.796541,-121.658641,60530105.013001,POINT (-121.658641 36.796541),60530105013.0,60530105013.0,60530105013001.0,17879 GAIL CT_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.87,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50306,1323,,62E3D500-0000-0000-17A5-000000000000,MONTEREY,17859 GAIL CT,SALINAS,CA,93907.0,,,,36.795856,-121.658454,60530105.013001,POINT (-121.658454 36.795856),60530105013.0,60530105013.0,60530105013001.0,17859 GAIL CT_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.93,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50307,1324,,67E3D500-0000-0000-17A5-000000000000,MONTEREY,8281 VIERRA KNOLLS DR,SALINAS,CA,93907.0,,,,36.797169,-121.657033,60530105.013001,POINT (-121.657033 36.797169),60530105013.0,60530105013.0,60530105013001.0,8281 VIERRA KNOLLS DR_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.56,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50308,1325,,68E3D500-0000-0000-17A5-000000000000,MONTEREY,8376 VIERRA KNOLLS DR,SALINAS,CA,93907.0,,,,36.795345,-121.657233,60530105.013001,POINT (-121.657233 36.795345),60530105013.0,60530105013.0,60530105013001.0,8376 VIERRA KNOLLS DR_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.96,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50309,1326,,69E3D500-0000-0000-17A5-000000000000,MONTEREY,8394 VIERRA KNOLLS DR,SALINAS,CA,93907.0,,,,36.795187,-121.657682,60530105.013001,POINT (-121.657682 36.795187),60530105013.0,60530105013.0,60530105013001.0,8394 VIERRA KNOLLS DR_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",99.96,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50310,1327,,6BE3D500-0000-0000-17A5-000000000000,MONTEREY,8300 VIERRA KNOLLS DR,SALINAS,CA,93907.0,,,,36.796312,-121.656748,60530105.013001,POINT (-121.656748 36.796312),60530105013.0,60530105013.0,60530105013001.0,8300 VIERRA KNOLLS DR_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",100.05,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50311,1328,,6CE3D500-0000-0000-17A5-000000000000,MONTEREY,8322 VIERRA KNOLLS DR,SALINAS,CA,93907.0,,,,36.795887,-121.656766,60530105.013001,POINT (-121.656766 36.795887),60530105013.0,60530105013.0,60530105013001.0,8322 VIERRA KNOLLS DR_SALINAS_CA_93907,AT&T,18003 VIERRA CANYON RD SLNS 93907,False,"{'5Mbps speed': ['5Mbps speed', '$55.00/mo.']}",100.13,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55dbecd1b133 <unknown>\n#1 0x55dbeca4f966 <unknown>\n#2 0x55dbeca8c0dc <unknown>\n#3 0x55dbeca8c211 <unknown>\n#4 0x55dbecac66c4 <unknown>\n#5 0x55dbecaabbfd <unknown>\n#6 0x55dbecac41c7 <unknown>\n#7 0x55dbecaab9a3 <unknown>\n#8 0x55dbeca8046a <unknown>\n#9 0x55dbeca8155e <unknown>\n#10 0x55dbeccdacae <unknown>\n#11 0x55dbeccde8fe <unknown>\n#12 0x55dbecce7f20 <unknown>\n#13 0x55dbeccdf923 <unknown>\n#14 0x55dbeccb2c0e <unknown>\n#15 0x55dbecd02b08 <unknown>\n#16 0x55dbecd02c97 <unknown>\n#17 0x55dbecd13113 <unknown>\n#18 0x7f0e3858cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50313,1330,,71E3D500-0000-0000-17A5-000000000000,MONTEREY,8010 VIERRA MEADOWS PL,SALINAS,CA,93907.0,,,,36.798512,-121.655687,60530105.013001,POINT (-121.655687 36.798512),60530105013.0,60530105013.0,60530105013001.0,8010 VIERRA MEADOWS PL_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",100.15,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50451,1468,,73E3D500-0000-0000-17A5-000000000000,MONTEREY,8001 VIERRA MEADOWS PL,SALINAS,CA,93907.0,,,,36.799002,-121.655169,60530105.013001,POINT (-121.655169 36.799002),60530105013.0,60530105013.0,60530105013001.0,8001 VIERRA MEADOWS PL_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",99.81,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50452,1469,,74E3D500-0000-0000-17A5-000000000000,MONTEREY,8011 VIERRA MEADOWS PL,SALINAS,CA,93907.0,,,,36.79856,-121.654502,60530105.013001,POINT (-121.654502 36.79856),60530105013.0,60530105013.0,60530105013001.0,8011 VIERRA MEADOWS PL_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",99.75,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50453,1470,,75E3D500-0000-0000-17A5-000000000000,MONTEREY,8021 VIERRA MEADOWS PL,SALINAS,CA,93907.0,,,,36.798197,-121.654228,60530105.013001,POINT (-121.654228 36.798197),60530105013.0,60530105013.0,60530105013001.0,8021 VIERRA MEADOWS PL_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",99.84,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50454,1471,,76E3D500-0000-0000-17A5-000000000000,MONTEREY,8031 VIERRA MEADOWS PL,SALINAS,CA,93907.0,,,,36.797722,-121.653991,60530105.013001,POINT (-121.653991 36.797722),60530105013.0,60530105013.0,60530105013001.0,8031 VIERRA MEADOWS PL_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",99.66,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50455,1472,,78E3D500-0000-0000-17A5-000000000000,MONTEREY,8051 VIERRA MEADOWS PL,SALINAS,CA,93907.0,,,,36.796798,-121.653738,60530105.013001,POINT (-121.653738 36.796798),60530105013.0,60530105013.0,60530105013001.0,8051 VIERRA MEADOWS PL_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",99.72,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50456,1473,,7AE3D500-0000-0000-17A5-000000000000,MONTEREY,8050 TEICHMAN CT,SALINAS,CA,93907.0,,,,36.797376,-121.652849,60530105.013001,POINT (-121.652849 36.797376),60530105013.0,60530105013.0,60530105013001.0,8050 TEICHMAN CT_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",100.19,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50457,1474,,7BE3D500-0000-0000-17A5-000000000000,MONTEREY,8030 TEICHMAN CT,SALINAS,CA,93907.0,,,,36.797747,-121.652933,60530105.013001,POINT (-121.652933 36.797747),60530105013.0,60530105013.0,60530105013001.0,8030 TEICHMAN CT_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",100.02,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50458,1475,,7DE3D500-0000-0000-17A5-000000000000,MONTEREY,8010 TEICHMAN CT,SALINAS,CA,93907.0,,,,36.798367,-121.65331,60530105.013001,POINT (-121.65331 36.798367),60530105013.0,60530105013.0,60530105013001.0,8010 TEICHMAN CT_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",100.32,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50459,1476,,7EE3D500-0000-0000-17A5-000000000000,MONTEREY,8000 TEICHMAN CT,SALINAS,CA,93907.0,,,,36.798765,-121.653654,60530105.013001,POINT (-121.653654 36.798765),60530105013.0,60530105013.0,60530105013001.0,8000 TEICHMAN CT_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",100.02,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50460,1477,,7FE3D500-0000-0000-17A5-000000000000,MONTEREY,8001 TEICHMAN CT,SALINAS,CA,93907.0,,,,36.799085,-121.653249,60530105.013001,POINT (-121.653249 36.799085),60530105013.0,60530105013.0,60530105013001.0,8001 TEICHMAN CT_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",100.03,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50461,1478,,82E3D500-0000-0000-17A5-000000000000,MONTEREY,8015 TEICHMAN CT,SALINAS,CA,93907.0,,,,36.7987,-121.652108,60530105.013001,POINT (-121.652108 36.7987),60530105013.0,60530105013.0,60530105013001.0,8015 TEICHMAN CT_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",99.87,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50462,1479,,83E3D500-0000-0000-17A5-000000000000,MONTEREY,8021 TEICHMAN CT,SALINAS,CA,93907.0,,,,36.798303,-121.651814,60530105.013001,POINT (-121.651814 36.798303),60530105013.0,60530105013.0,60530105013001.0,8021 TEICHMAN CT_SALINAS_CA_93907,AT&T,"8030 VIERRA MEADOWS PL SLNS, CA 93907",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",99.39,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5597c0c6c133 <unknown>\n#1 0x5597c09a0966 <unknown>\n#2 0x5597c09dd0dc <unknown>\n#3 0x5597c09dd211 <unknown>\n#4 0x5597c0a176c4 <unknown>\n#5 0x5597c09fcbfd <unknown>\n#6 0x5597c0a151c7 <unknown>\n#7 0x5597c09fc9a3 <unknown>\n#8 0x5597c09d146a <unknown>\n#9 0x5597c09d255e <unknown>\n#10 0x5597c0c2bcae <unknown>\n#11 0x5597c0c2f8fe <unknown>\n#12 0x5597c0c38f20 <unknown>\n#13 0x5597c0c30923 <unknown>\n#14 0x5597c0c03c0e <unknown>\n#15 0x5597c0c53b08 <unknown>\n#16 0x5597c0c53c97 <unknown>\n#17 0x5597c0c64113 <unknown>\n#18 0x7fe7af299fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
50464,1481,,11E4D500-0000-0000-17A5-000000000000,MONTEREY,19145 MALLORY CANYON RD,SALINAS,CA,93907.0,,,,36.813599,-121.639462,60530105.013001,POINT (-121.639462 36.813599),60530105013.0,60530105013.0,60530105013001.0,19145 MALLORY CANYON RD_SALINAS_CA_93907,AT&T,"18737 VICTORIA LN SLNS, CA 93907",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",99.82,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x560d5417e133 <unknown>\n#1 0x560d53eb2966 <unknown>\n#2 0x560d53eef0dc <unknown>\n#3 0x560d53eef211 <unknown>\n#4 0x560d53f296c4 <unknown>\n#5 0x560d53f0ebfd <unknown>\n#6 0x560d53f271c7 <unknown>\n#7 0x560d53f0e9a3 <unknown>\n#8 0x560d53ee346a <unknown>\n#9 0x560d53ee455e <unknown>\n#10 0x560d5413dcae <unknown>\n#11 0x560d541418fe <unknown>\n#12 0x560d5414af20 <unknown>\n#13 0x560d54142923 <unknown>\n#14 0x560d54115c0e <unknown>\n#15 0x560d54165b08 <unknown>\n#16 0x560d54165c97 <unknown>\n#17 0x560d54176113 <unknown>\n#18 0x7ff25f40efa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/varshika/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93907,,2.0,"{'AT&T', 'SPECTRUM'}",AT&T INC.,AT&T,Competition,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,93907.0,,,,,,,,,,,,,,,,,,,,
144,160,160.0,5wXDYEJG,,9305 HORTON RD,NEW HILL,NC,27562.0,,,,,,,POINT (-78.953152 35.676021),,,371830534132025.0,9305 HORTON RD_NEW HILL_NC_27562,,"3356 TURNER RIDGE DR NEW HILL,NC 27562",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",122.89,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55ce21a1e133 <unknown>\n#1 0x55ce21752966 <unknown>\n#2 0x55ce2178f0dc <unknown>\n#3 0x55ce2178f211 <unknown>\n#4 0x55ce217c96c4 <unknown>\n#5 0x55ce217aebfd <unknown>\n#6 0x55ce217c71c7 <unknown>\n#7 0x55ce217ae9a3 <unknown>\n#8 0x55ce2178346a <unknown>\n#9 0x55ce2178455e <unknown>\n#10 0x55ce219ddcae <unknown>\n#11 0x55ce219e18fe <unknown>\n#12 0x55ce219eaf20 <unknown>\n#13 0x55ce219e2923 <unknown>\n#14 0x55ce219b5c0e <unknown>\n#15 0x55ce21a05b08 <unknown>\n#16 0x55ce21a05c97 <unknown>\n#17 0x55ce21a16113 <unknown>\n#18 0x7f6a64e20fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,27562,,,,AT&T INC.,AT&T,CAF,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,27562.0,156.0,CAF II,235193.0,SOUTHERN BELL-NC,35.676021,-78.953152,03/12/2020,2020.0,371830534132025.0,13139.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,3498888.0,371830534132.0,
145,161,161.0,TZcYmVZ8,,2537 ELM GRANT DR,NEW HILL,NC,27562.0,,,,,,,POINT (-78.945731 35.691724),,,371830534132020.0,2537 ELM GRANT DR_NEW HILL_NC_27562,,"3356 TURNER RIDGE DR NEW HILL,NC 27562",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",122.22,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55ce21a1e133 <unknown>\n#1 0x55ce21752966 <unknown>\n#2 0x55ce2178f0dc <unknown>\n#3 0x55ce2178f211 <unknown>\n#4 0x55ce217c96c4 <unknown>\n#5 0x55ce217aebfd <unknown>\n#6 0x55ce217c71c7 <unknown>\n#7 0x55ce217ae9a3 <unknown>\n#8 0x55ce2178346a <unknown>\n#9 0x55ce2178455e <unknown>\n#10 0x55ce219ddcae <unknown>\n#11 0x55ce219e18fe <unknown>\n#12 0x55ce219eaf20 <unknown>\n#13 0x55ce219e2923 <unknown>\n#14 0x55ce219b5c0e <unknown>\n#15 0x55ce21a05b08 <unknown>\n#16 0x55ce21a05c97 <unknown>\n#17 0x55ce21a16113 <unknown>\n#18 0x7f6a64e20fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,27562,,,,AT&T INC.,AT&T,CAF,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,27562.0,157.0,CAF II,235193.0,SOUTHERN BELL-NC,35.691724,-78.945731,31/12/2021,2021.0,371830534132020.0,13139.0,1.0,100.0,31/12/2021,10 Mbps/1 Mbps,,,,3498888.0,371830534132.0,
146,162,162.0,Z25sEs3d,,4408 OLD US 1 HWY,NEW HILL,NC,27562.0,,,,,,,POINT (-78.957933 35.669232),,,371830534132025.0,4408 OLD US 1 HWY_NEW HILL_NC_27562,,"3356 TURNER RIDGE DR NEW HILL,NC 27562",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",124.63,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55ce21a1e133 <unknown>\n#1 0x55ce21752966 <unknown>\n#2 0x55ce2178f0dc <unknown>\n#3 0x55ce2178f211 <unknown>\n#4 0x55ce217c96c4 <unknown>\n#5 0x55ce217aebfd <unknown>\n#6 0x55ce217c71c7 <unknown>\n#7 0x55ce217ae9a3 <unknown>\n#8 0x55ce2178346a <unknown>\n#9 0x55ce2178455e <unknown>\n#10 0x55ce219ddcae <unknown>\n#11 0x55ce219e18fe <unknown>\n#12 0x55ce219eaf20 <unknown>\n#13 0x55ce219e2923 <unknown>\n#14 0x55ce219b5c0e <unknown>\n#15 0x55ce21a05b08 <unknown>\n#16 0x55ce21a05c97 <unknown>\n#17 0x55ce21a16113 <unknown>\n#18 0x7f6a64e20fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,27562,,,,AT&T INC.,AT&T,CAF,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,27562.0,158.0,CAF II,235193.0,SOUTHERN BELL-NC,35.669232,-78.957933,03/12/2020,2020.0,371830534132025.0,13139.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,3498888.0,371830534132.0,
147,164,164.0,JS7z1eqc,,3016 NEW HILL HOLLEMAN RD,NEW HILL,NC,27562.0,,,,,,,POINT (-78.93337 35.674461),,,371830534132015.0,3016 NEW HILL HOLLEMAN RD_NEW HILL_NC_27562,,"3356 TURNER RIDGE DR NEW HILL,NC 27562",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",122.29,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55ce21a1e133 <unknown>\n#1 0x55ce21752966 <unknown>\n#2 0x55ce2178f0dc <unknown>\n#3 0x55ce2178f211 <unknown>\n#4 0x55ce217c96c4 <unknown>\n#5 0x55ce217aebfd <unknown>\n#6 0x55ce217c71c7 <unknown>\n#7 0x55ce217ae9a3 <unknown>\n#8 0x55ce2178346a <unknown>\n#9 0x55ce2178455e <unknown>\n#10 0x55ce219ddcae <unknown>\n#11 0x55ce219e18fe <unknown>\n#12 0x55ce219eaf20 <unknown>\n#13 0x55ce219e2923 <unknown>\n#14 0x55ce219b5c0e <unknown>\n#15 0x55ce21a05b08 <unknown>\n#16 0x55ce21a05c97 <unknown>\n#17 0x55ce21a16113 <unknown>\n#18 0x7f6a64e20fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,27562,,,,AT&T INC.,AT&T,CAF,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,27562.0,159.0,CAF II,235193.0,SOUTHERN BELL-NC,35.674461,-78.93337,03/12/2020,2020.0,371830534132015.0,13139.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,3498888.0,371830534132.0,
148,165,165.0,oV2yhUIZ,,3360 BORDWELL RIDGE DR,NEW HILL,NC,27562.0,,,,,,,POINT (-78.9431212 35.687983),,,371830534132019.0,3360 BORDWELL RIDGE DR_NEW HILL_NC_27562,,"3356 TURNER RIDGE DR NEW HILL,NC 27562",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",122.37,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55ce21a1e133 <unknown>\n#1 0x55ce21752966 <unknown>\n#2 0x55ce2178f0dc <unknown>\n#3 0x55ce2178f211 <unknown>\n#4 0x55ce217c96c4 <unknown>\n#5 0x55ce217aebfd <unknown>\n#6 0x55ce217c71c7 <unknown>\n#7 0x55ce217ae9a3 <unknown>\n#8 0x55ce2178346a <unknown>\n#9 0x55ce2178455e <unknown>\n#10 0x55ce219ddcae <unknown>\n#11 0x55ce219e18fe <unknown>\n#12 0x55ce219eaf20 <unknown>\n#13 0x55ce219e2923 <unknown>\n#14 0x55ce219b5c0e <unknown>\n#15 0x55ce21a05b08 <unknown>\n#16 0x55ce21a05c97 <unknown>\n#17 0x55ce21a16113 <unknown>\n#18 0x7f6a64e20fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,27562,,,,AT&T INC.,AT&T,CAF,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,27562.0,160.0,CAF II,235193.0,SOUTHERN BELL-NC,35.687983,-78.9431212,31/12/2019,2019.0,371830534132019.0,13139.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,3498888.0,371830534132.0,
149,166,166.0,8Ue9bJg4,,2673 JORDAN POINTE BLVD,NEW HILL,NC,27562.0,,,,,,,POINT (-78.952171 35.68633),,,371830534132019.0,2673 JORDAN POINTE BLVD_NEW HILL_NC_27562,,"3356 TURNER RIDGE DR NEW HILL,NC 27562",False,"{'AT&T Internet 5000': ['AT&T Internet 5000', '5 GIG speed', 'Was $255.00 per month, now $225.00 per month', '$255.00/mo', '$', '225.00/mo', 'plus taxes and fees']}",121.87,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55ce21a1e133 <unknown>\n#1 0x55ce21752966 <unknown>\n#2 0x55ce2178f0dc <unknown>\n#3 0x55ce2178f211 <unknown>\n#4 0x55ce217c96c4 <unknown>\n#5 0x55ce217aebfd <unknown>\n#6 0x55ce217c71c7 <unknown>\n#7 0x55ce217ae9a3 <unknown>\n#8 0x55ce2178346a <unknown>\n#9 0x55ce2178455e <unknown>\n#10 0x55ce219ddcae <unknown>\n#11 0x55ce219e18fe <unknown>\n#12 0x55ce219eaf20 <unknown>\n#13 0x55ce219e2923 <unknown>\n#14 0x55ce219b5c0e <unknown>\n#15 0x55ce21a05b08 <unknown>\n#16 0x55ce21a05c97 <unknown>\n#17 0x55ce21a16113 <unknown>\n#18 0x7f6a64e20fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,27562,,,,AT&T INC.,AT&T,CAF,22.22222222222222,22.22222222222222,22.22222222222222,5000.0,1.0,27562.0,161.0,CAF II,235193.0,SOUTHERN BELL-NC,35.68633,-78.952171,31/12/2021,2021.0,371830534132019.0,13139.0,1.0,100.0,31/12/2021,10 Mbps/1 Mbps,,,,3498888.0,371830534132.0,
159,180,180.0,78lMTRVh,,1768 W LEWISTON AVE,RIVERDALE,CA,93656.0,,,,,,,POINT (-119.83024 36.409902),,,60190077001071.0,1768 W LEWISTON AVE_RIVERDALE_CA_93656,,"832 W MOUNT WHITNEY AVE RIVERDALE,CA 93656",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",144.2,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55b60fe9a133 <unknown>\n#1 0x55b60fbce966 <unknown>\n#2 0x55b60fc0b0dc <unknown>\n#3 0x55b60fc0b211 <unknown>\n#4 0x55b60fc456c4 <unknown>\n#5 0x55b60fc2abfd <unknown>\n#6 0x55b60fc431c7 <unknown>\n#7 0x55b60fc2a9a3 <unknown>\n#8 0x55b60fbff46a <unknown>\n#9 0x55b60fc0055e <unknown>\n#10 0x55b60fe59cae <unknown>\n#11 0x55b60fe5d8fe <unknown>\n#12 0x55b60fe66f20 <unknown>\n#13 0x55b60fe5e923 <unknown>\n#14 0x55b60fe31c0e <unknown>\n#15 0x55b60fe81b08 <unknown>\n#16 0x55b60fe81c97 <unknown>\n#17 0x55b60fe92113 <unknown>\n#18 0x7f9305581fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93656,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,93656.0,171.0,CAF II,545170.0,PACIFIC BELL,36.409902,-119.83024,03/12/2020,2020.0,60190077001071.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60190077001.0,
160,181,181.0,VdKlXZpq,,21350 S CORNELIA AVE,RIVERDALE,CA,93656.0,,,,,,,POINT (-119.886311 36.42557),,,60190077001051.0,21350 S CORNELIA AVE_RIVERDALE_CA_93656,,"832 W MOUNT WHITNEY AVE RIVERDALE,CA 93656",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.95,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55b60fe9a133 <unknown>\n#1 0x55b60fbce966 <unknown>\n#2 0x55b60fc0b0dc <unknown>\n#3 0x55b60fc0b211 <unknown>\n#4 0x55b60fc456c4 <unknown>\n#5 0x55b60fc2abfd <unknown>\n#6 0x55b60fc431c7 <unknown>\n#7 0x55b60fc2a9a3 <unknown>\n#8 0x55b60fbff46a <unknown>\n#9 0x55b60fc0055e <unknown>\n#10 0x55b60fe59cae <unknown>\n#11 0x55b60fe5d8fe <unknown>\n#12 0x55b60fe66f20 <unknown>\n#13 0x55b60fe5e923 <unknown>\n#14 0x55b60fe31c0e <unknown>\n#15 0x55b60fe81b08 <unknown>\n#16 0x55b60fe81c97 <unknown>\n#17 0x55b60fe92113 <unknown>\n#18 0x7f9305581fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93656,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,93656.0,172.0,CAF II,545170.0,PACIFIC BELL,36.42557,-119.886311,03/12/2020,2020.0,60190077001051.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60190077001.0,
161,182,182.0,kzBBBIod,,3637 W DAVIS AVE BLDG TRLR,RIVERDALE,CA,93656.0,,,,,,,POINT (-119.865039 36.471324),,,60190077001014.0,3637 W DAVIS AVE BLDG TRLR_RIVERDALE_CA_93656,,"832 W MOUNT WHITNEY AVE RIVERDALE,CA 93656",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",144.26,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55b60fe9a133 <unknown>\n#1 0x55b60fbce966 <unknown>\n#2 0x55b60fc0b0dc <unknown>\n#3 0x55b60fc0b211 <unknown>\n#4 0x55b60fc456c4 <unknown>\n#5 0x55b60fc2abfd <unknown>\n#6 0x55b60fc431c7 <unknown>\n#7 0x55b60fc2a9a3 <unknown>\n#8 0x55b60fbff46a <unknown>\n#9 0x55b60fc0055e <unknown>\n#10 0x55b60fe59cae <unknown>\n#11 0x55b60fe5d8fe <unknown>\n#12 0x55b60fe66f20 <unknown>\n#13 0x55b60fe5e923 <unknown>\n#14 0x55b60fe31c0e <unknown>\n#15 0x55b60fe81b08 <unknown>\n#16 0x55b60fe81c97 <unknown>\n#17 0x55b60fe92113 <unknown>\n#18 0x7f9305581fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93656,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,93656.0,173.0,CAF II,545170.0,PACIFIC BELL,36.471324,-119.865039,03/12/2020,2020.0,60190077001014.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60190077001.0,
162,183,183.0,CtVRbOI9,,1110 MOUNT VERNON RD,MADISON,GA,30650.0,,,,,,,POINT (-83.537629 33.716892),,,132110101001091.0,1110 MOUNT VERNON RD_MADISON_GA_30650,,"1091 APALACHEE MEADOWS DR MADISON,GA 30650",False,"{'Best choice': ['Best choice', 'AT&T Internet 1000', 'Up to 1 GIG speed', 'Was $85.00 per month, now $80.00 per month', '$85.00/mo', '$', '80.00/mo', 'plus taxes and fees', 'Price after $5/mo. AutoPay and paperless billing discount (within two bills). Monthly State Cost Recovery Charge in TX, OH, and NV applies. Speeds vary and not guaranteed. See details', 'See plan discounts', 'Features & benefits', 'Seamlessly connect with others and share massively large files in seconds.', 'No price increase at 12 months, no annual contract, no data caps, and no equipment fees.', 'AT&T ActiveArmor internet security & Wi-Fi gateway included.', 'AT&T All-Fi™, a fast Wi-Fi experience for your devices, also included', 'Included special offers', ""Switch and we'll pay your cancellation fee in full."", '$150 reward card for ordering internet online.', ""Card redemption required. Cancellation fee via reward card; redemption and proof of eligibility req'd. See offer details""], 'AT&T Internet 500': ['AT&T Internet 500', '500Mbps speed', 'Was $70.00 per month, now $65.00 per month', '$70.00/mo', '$', '65.00/mo', 'plus taxes and fees'], 'AT&T Internet 300': ['AT&T Internet 300', '300Mbps speed', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees']}",144.43,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55bbfbb97133 <unknown>\n#1 0x55bbfb8cb966 <unknown>\n#2 0x55bbfb9080dc <unknown>\n#3 0x55bbfb908211 <unknown>\n#4 0x55bbfb9426c4 <unknown>\n#5 0x55bbfb927bfd <unknown>\n#6 0x55bbfb9401c7 <unknown>\n#7 0x55bbfb9279a3 <unknown>\n#8 0x55bbfb8fc46a <unknown>\n#9 0x55bbfb8fd55e <unknown>\n#10 0x55bbfbb56cae <unknown>\n#11 0x55bbfbb5a8fe <unknown>\n#12 0x55bbfbb63f20 <unknown>\n#13 0x55bbfbb5b923 <unknown>\n#14 0x55bbfbb2ec0e <unknown>\n#15 0x55bbfbb7eb08 <unknown>\n#16 0x55bbfbb7ec97 <unknown>\n#17 0x55bbfbb8f113 <unknown>\n#18 0x7f2b4e811fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,30650,,,,AT&T INC.,AT&T,CAF,8.548951048951048,12.5,5.454545454545454,1000.0,3.0,30650.0,174.0,CAF II,225192.0,SOUTHERN BELL-GA,33.716892,-83.537629,31/12/2019,2019.0,132110101001091.0,67402.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,25345200.0,132110101001.0,
164,193,193.0,P2JCOOtB,,148 CAPTINA DR  UNIT  BLDG  FLR,BARNESVILLE,OH,43713.0,,,,,,,POINT (-81.170993 39.950784),,,390130110001020.0,148 CAPTINA DR  UNIT  BLDG  FLR_BARNESVILLE_OH_43713,,"55586 WASHINGTON ST BARNESVILLE,OH 43713",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.44,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x555bc6735133 <unknown>\n#1 0x555bc6469966 <unknown>\n#2 0x555bc64a60dc <unknown>\n#3 0x555bc64a6211 <unknown>\n#4 0x555bc64e06c4 <unknown>\n#5 0x555bc64c5bfd <unknown>\n#6 0x555bc64de1c7 <unknown>\n#7 0x555bc64c59a3 <unknown>\n#8 0x555bc649a46a <unknown>\n#9 0x555bc649b55e <unknown>\n#10 0x555bc66f4cae <unknown>\n#11 0x555bc66f88fe <unknown>\n#12 0x555bc6701f20 <unknown>\n#13 0x555bc66f9923 <unknown>\n#14 0x555bc66ccc0e <unknown>\n#15 0x555bc671cb08 <unknown>\n#16 0x555bc671cc97 <unknown>\n#17 0x555bc672d113 <unknown>\n#18 0x7fc1f4cc7fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,43713,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,43713.0,176.0,CAF II,305150.0,OHIO BELL TEL CO,39.950784,-81.170993,03/12/2020,2020.0,390130110001020.0,37603.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,14802504.0,390130110001.0,
165,195,195.0,3CMfFaQQ,,113 PLEASANT HILL CHURCH RD,RUTHERFORDTON,NC,28139.0,,,,,,,POINT (-82.0171793 35.337376),,,371619602003028.0,113 PLEASANT HILL CHURCH RD_RUTHERFORDTON_NC_28139,,"540 CLARK RD RUTHERFORDTON,NC 28139",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",144.04,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5560c512c133 <unknown>\n#1 0x5560c4e60966 <unknown>\n#2 0x5560c4e9d0dc <unknown>\n#3 0x5560c4e9d211 <unknown>\n#4 0x5560c4ed76c4 <unknown>\n#5 0x5560c4ebcbfd <unknown>\n#6 0x5560c4ed51c7 <unknown>\n#7 0x5560c4ebc9a3 <unknown>\n#8 0x5560c4e9146a <unknown>\n#9 0x5560c4e9255e <unknown>\n#10 0x5560c50ebcae <unknown>\n#11 0x5560c50ef8fe <unknown>\n#12 0x5560c50f8f20 <unknown>\n#13 0x5560c50f0923 <unknown>\n#14 0x5560c50c3c0e <unknown>\n#15 0x5560c5113b08 <unknown>\n#16 0x5560c5113c97 <unknown>\n#17 0x5560c5124113 <unknown>\n#18 0x7f3f1152afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28139,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,28139.0,177.0,CAF II,235193.0,SOUTHERN BELL-NC,35.337376,-82.0171793,31/12/2019,2019.0,371619602003028.0,13139.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,3498888.0,371619602003.0,
166,196,196.0,uE3JBcdw,,3206 108 HIGHWAY,RUTHERFORDTON,NC,28139.0,,,,,,,POINT (-82.04957 35.332447),,,371619602003040.0,3206 108 HIGHWAY_RUTHERFORDTON_NC_28139,,"540 CLARK RD RUTHERFORDTON,NC 28139",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.59,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5560c512c133 <unknown>\n#1 0x5560c4e60966 <unknown>\n#2 0x5560c4e9d0dc <unknown>\n#3 0x5560c4e9d211 <unknown>\n#4 0x5560c4ed76c4 <unknown>\n#5 0x5560c4ebcbfd <unknown>\n#6 0x5560c4ed51c7 <unknown>\n#7 0x5560c4ebc9a3 <unknown>\n#8 0x5560c4e9146a <unknown>\n#9 0x5560c4e9255e <unknown>\n#10 0x5560c50ebcae <unknown>\n#11 0x5560c50ef8fe <unknown>\n#12 0x5560c50f8f20 <unknown>\n#13 0x5560c50f0923 <unknown>\n#14 0x5560c50c3c0e <unknown>\n#15 0x5560c5113b08 <unknown>\n#16 0x5560c5113c97 <unknown>\n#17 0x5560c5124113 <unknown>\n#18 0x7f3f1152afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28139,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,28139.0,178.0,CAF II,235193.0,SOUTHERN BELL-NC,35.332447,-82.04957,31/12/2021,2021.0,371619602003040.0,13139.0,1.0,100.0,31/12/2021,10 Mbps/1 Mbps,,,,3498888.0,371619602003.0,
167,197,197.0,PHAa4YVb,,3135 POLK COUNTY LINE RD,RUTHERFORDTON,NC,28139.0,,,,,,,POINT (-82.064936 35.349376),,,371619602003040.0,3135 POLK COUNTY LINE RD_RUTHERFORDTON_NC_28139,,"540 CLARK RD RUTHERFORDTON,NC 28139",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.67,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5560c512c133 <unknown>\n#1 0x5560c4e60966 <unknown>\n#2 0x5560c4e9d0dc <unknown>\n#3 0x5560c4e9d211 <unknown>\n#4 0x5560c4ed76c4 <unknown>\n#5 0x5560c4ebcbfd <unknown>\n#6 0x5560c4ed51c7 <unknown>\n#7 0x5560c4ebc9a3 <unknown>\n#8 0x5560c4e9146a <unknown>\n#9 0x5560c4e9255e <unknown>\n#10 0x5560c50ebcae <unknown>\n#11 0x5560c50ef8fe <unknown>\n#12 0x5560c50f8f20 <unknown>\n#13 0x5560c50f0923 <unknown>\n#14 0x5560c50c3c0e <unknown>\n#15 0x5560c5113b08 <unknown>\n#16 0x5560c5113c97 <unknown>\n#17 0x5560c5124113 <unknown>\n#18 0x7f3f1152afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28139,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,28139.0,179.0,CAF II,235193.0,SOUTHERN BELL-NC,35.349376,-82.064936,03/12/2020,2020.0,371619602003040.0,13139.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,3498888.0,371619602003.0,
168,198,198.0,Gr7bNX6c,,163 VICTORY PASS LN,RUTHERFORDTON,NC,28139.0,,,,,,,POINT (-82.048615 35.345992),,,371619602003040.0,163 VICTORY PASS LN_RUTHERFORDTON_NC_28139,,"540 CLARK RD RUTHERFORDTON,NC 28139",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.22,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5560c512c133 <unknown>\n#1 0x5560c4e60966 <unknown>\n#2 0x5560c4e9d0dc <unknown>\n#3 0x5560c4e9d211 <unknown>\n#4 0x5560c4ed76c4 <unknown>\n#5 0x5560c4ebcbfd <unknown>\n#6 0x5560c4ed51c7 <unknown>\n#7 0x5560c4ebc9a3 <unknown>\n#8 0x5560c4e9146a <unknown>\n#9 0x5560c4e9255e <unknown>\n#10 0x5560c50ebcae <unknown>\n#11 0x5560c50ef8fe <unknown>\n#12 0x5560c50f8f20 <unknown>\n#13 0x5560c50f0923 <unknown>\n#14 0x5560c50c3c0e <unknown>\n#15 0x5560c5113b08 <unknown>\n#16 0x5560c5113c97 <unknown>\n#17 0x5560c5124113 <unknown>\n#18 0x7f3f1152afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,28139,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,28139.0,180.0,CAF II,235193.0,SOUTHERN BELL-NC,35.345992,-82.048615,03/12/2020,2020.0,371619602003040.0,13139.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,3498888.0,371619602003.0,
169,202,202.0,XjlzCK61,,7149 CHAPARRAL DR,CAMERON PARK,CA,95682.0,,,,,,,POINT (-120.96563 38.533033),,,60170307041100.0,7149 CHAPARRAL DR_CAMERON PARK_CA_95682,,"7315 SOUTH SHINGLE RD SHNGL SPGS, CA 95682",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",101.21,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55b7be38f133 <unknown>\n#1 0x55b7be0c3966 <unknown>\n#2 0x55b7be1000dc <unknown>\n#3 0x55b7be100211 <unknown>\n#4 0x55b7be13a6c4 <unknown>\n#5 0x55b7be11fbfd <unknown>\n#6 0x55b7be1381c7 <unknown>\n#7 0x55b7be11f9a3 <unknown>\n#8 0x55b7be0f446a <unknown>\n#9 0x55b7be0f555e <unknown>\n#10 0x55b7be34ecae <unknown>\n#11 0x55b7be3528fe <unknown>\n#12 0x55b7be35bf20 <unknown>\n#13 0x55b7be353923 <unknown>\n#14 0x55b7be326c0e <unknown>\n#15 0x55b7be376b08 <unknown>\n#16 0x55b7be376c97 <unknown>\n#17 0x55b7be387113 <unknown>\n#18 0x7fa7e6651fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95682,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,95682.0,181.0,CAF II,545170.0,PACIFIC BELL,38.533033,-120.96563,31/12/2020,2020.0,60170307041100.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60170307041.0,
171,204,204.0,l0oNrrOp,,34230 198TH ST E,LLANO,CA,93544.0,,,,,,,POINT (-117.77578 34.505626),,,60379110012094.0,34230 198TH ST E_LLANO_CA_93544,,"35802 171ST ST E LLANO,CA 93544",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.68,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5562ec5df133 <unknown>\n#1 0x5562ec313966 <unknown>\n#2 0x5562ec3500dc <unknown>\n#3 0x5562ec350211 <unknown>\n#4 0x5562ec38a6c4 <unknown>\n#5 0x5562ec36fbfd <unknown>\n#6 0x5562ec3881c7 <unknown>\n#7 0x5562ec36f9a3 <unknown>\n#8 0x5562ec34446a <unknown>\n#9 0x5562ec34555e <unknown>\n#10 0x5562ec59ecae <unknown>\n#11 0x5562ec5a28fe <unknown>\n#12 0x5562ec5abf20 <unknown>\n#13 0x5562ec5a3923 <unknown>\n#14 0x5562ec576c0e <unknown>\n#15 0x5562ec5c6b08 <unknown>\n#16 0x5562ec5c6c97 <unknown>\n#17 0x5562ec5d7113 <unknown>\n#18 0x7f6ed5168fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93544,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,93544.0,183.0,CAF II,545170.0,PACIFIC BELL,34.505626,-117.77578,03/12/2020,2020.0,60379110012094.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60379110012.0,
172,205,205.0,LbG7xc6u,,34810 LARGO VISTA RD,LLANO,CA,93544.0,,,,,,,POINT (-117.76226 34.513587),,,60379110012094.0,34810 LARGO VISTA RD_LLANO_CA_93544,,"18484 E AVENUE T8 LLANO,CA 93544",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.9,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x5572d660c133 <unknown>\n#1 0x5572d6340966 <unknown>\n#2 0x5572d637d0dc <unknown>\n#3 0x5572d637d211 <unknown>\n#4 0x5572d63b76c4 <unknown>\n#5 0x5572d639cbfd <unknown>\n#6 0x5572d63b51c7 <unknown>\n#7 0x5572d639c9a3 <unknown>\n#8 0x5572d637146a <unknown>\n#9 0x5572d637255e <unknown>\n#10 0x5572d65cbcae <unknown>\n#11 0x5572d65cf8fe <unknown>\n#12 0x5572d65d8f20 <unknown>\n#13 0x5572d65d0923 <unknown>\n#14 0x5572d65a3c0e <unknown>\n#15 0x5572d65f3b08 <unknown>\n#16 0x5572d65f3c97 <unknown>\n#17 0x5572d6604113 <unknown>\n#18 0x7f1834087fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,93544,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,93544.0,184.0,CAF II,545170.0,PACIFIC BELL,34.513587,-117.76226,03/12/2020,2020.0,60379110012094.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60379110012.0,
174,207,207.0,x81r34nX,,6482 ALMA HWY,WAYCROSS,GA,31503.0,,,,,,,POINT (-82.463035 31.339268),,,132999501001210.0,6482 ALMA HWY_WAYCROSS_GA_31503,,"4078 OTIS LN WYCS, GA 31503",False,"{'18Mbps speed': ['18Mbps speed', '$55.00/mo.']}",100.63,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55db3d2ab133 <unknown>\n#1 0x55db3cfdf966 <unknown>\n#2 0x55db3d01c0dc <unknown>\n#3 0x55db3d01c211 <unknown>\n#4 0x55db3d0566c4 <unknown>\n#5 0x55db3d03bbfd <unknown>\n#6 0x55db3d0541c7 <unknown>\n#7 0x55db3d03b9a3 <unknown>\n#8 0x55db3d01046a <unknown>\n#9 0x55db3d01155e <unknown>\n#10 0x55db3d26acae <unknown>\n#11 0x55db3d26e8fe <unknown>\n#12 0x55db3d277f20 <unknown>\n#13 0x55db3d26f923 <unknown>\n#14 0x55db3d242c0e <unknown>\n#15 0x55db3d292b08 <unknown>\n#16 0x55db3d292c97 <unknown>\n#17 0x55db3d2a3113 <unknown>\n#18 0x7f9362a62fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31503,,,,AT&T INC.,AT&T,CAF,0.3272727272727272,0.3272727272727272,0.3272727272727272,18.0,1.0,31503.0,186.0,CAF II,225192.0,SOUTHERN BELL-GA,31.339268,-82.463035,03/12/2020,2020.0,132999501001210.0,67402.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,25345200.0,132999501001.0,
175,208,208.0,wzSS4dXq,,6000 PEGGYS TRL,WAYCROSS,GA,31503.0,,,,,,,POINT (-82.483471 31.32334),,,132999501001143.0,6000 PEGGYS TRL_WAYCROSS_GA_31503,,"4078 OTIS LN WYCS, GA 31503",False,"{'18Mbps speed': ['18Mbps speed', '$55.00/mo.']}",100.91,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55db3d2ab133 <unknown>\n#1 0x55db3cfdf966 <unknown>\n#2 0x55db3d01c0dc <unknown>\n#3 0x55db3d01c211 <unknown>\n#4 0x55db3d0566c4 <unknown>\n#5 0x55db3d03bbfd <unknown>\n#6 0x55db3d0541c7 <unknown>\n#7 0x55db3d03b9a3 <unknown>\n#8 0x55db3d01046a <unknown>\n#9 0x55db3d01155e <unknown>\n#10 0x55db3d26acae <unknown>\n#11 0x55db3d26e8fe <unknown>\n#12 0x55db3d277f20 <unknown>\n#13 0x55db3d26f923 <unknown>\n#14 0x55db3d242c0e <unknown>\n#15 0x55db3d292b08 <unknown>\n#16 0x55db3d292c97 <unknown>\n#17 0x55db3d2a3113 <unknown>\n#18 0x7f9362a62fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31503,,,,AT&T INC.,AT&T,CAF,0.3272727272727272,0.3272727272727272,0.3272727272727272,18.0,1.0,31503.0,187.0,CAF II,225192.0,SOUTHERN BELL-GA,31.32334,-82.483471,31/12/2020,2020.0,132999501001143.0,67402.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,25345200.0,132999501001.0,
176,209,209.0,60mVszJy,,3779 DIXIE UNION RD,WAYCROSS,GA,31503.0,,,,,,,POINT (-82.448569 31.339058),,,132999501001211.0,3779 DIXIE UNION RD_WAYCROSS_GA_31503,,"4078 OTIS LN WYCS, GA 31503",False,"{'18Mbps speed': ['18Mbps speed', '$55.00/mo.']}",100.56,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55db3d2ab133 <unknown>\n#1 0x55db3cfdf966 <unknown>\n#2 0x55db3d01c0dc <unknown>\n#3 0x55db3d01c211 <unknown>\n#4 0x55db3d0566c4 <unknown>\n#5 0x55db3d03bbfd <unknown>\n#6 0x55db3d0541c7 <unknown>\n#7 0x55db3d03b9a3 <unknown>\n#8 0x55db3d01046a <unknown>\n#9 0x55db3d01155e <unknown>\n#10 0x55db3d26acae <unknown>\n#11 0x55db3d26e8fe <unknown>\n#12 0x55db3d277f20 <unknown>\n#13 0x55db3d26f923 <unknown>\n#14 0x55db3d242c0e <unknown>\n#15 0x55db3d292b08 <unknown>\n#16 0x55db3d292c97 <unknown>\n#17 0x55db3d2a3113 <unknown>\n#18 0x7f9362a62fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31503,,,,AT&T INC.,AT&T,CAF,0.3272727272727272,0.3272727272727272,0.3272727272727272,18.0,1.0,31503.0,188.0,CAF II,225192.0,SOUTHERN BELL-GA,31.339058,-82.448569,31/12/2020,2020.0,132999501001211.0,67402.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,25345200.0,132999501001.0,
177,210,210.0,R2uO02gj,,6483 ED KING LN,WAYCROSS,GA,31503.0,,,,,,,POINT (-82.4597923 31.338799),,,132999501001210.0,6483 ED KING LN_WAYCROSS_GA_31503,,"4078 OTIS LN WYCS, GA 31503",False,"{'18Mbps speed': ['18Mbps speed', '$55.00/mo.']}",99.84,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55db3d2ab133 <unknown>\n#1 0x55db3cfdf966 <unknown>\n#2 0x55db3d01c0dc <unknown>\n#3 0x55db3d01c211 <unknown>\n#4 0x55db3d0566c4 <unknown>\n#5 0x55db3d03bbfd <unknown>\n#6 0x55db3d0541c7 <unknown>\n#7 0x55db3d03b9a3 <unknown>\n#8 0x55db3d01046a <unknown>\n#9 0x55db3d01155e <unknown>\n#10 0x55db3d26acae <unknown>\n#11 0x55db3d26e8fe <unknown>\n#12 0x55db3d277f20 <unknown>\n#13 0x55db3d26f923 <unknown>\n#14 0x55db3d242c0e <unknown>\n#15 0x55db3d292b08 <unknown>\n#16 0x55db3d292c97 <unknown>\n#17 0x55db3d2a3113 <unknown>\n#18 0x7f9362a62fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31503,,,,AT&T INC.,AT&T,CAF,0.3272727272727272,0.3272727272727272,0.3272727272727272,18.0,1.0,31503.0,189.0,CAF II,225192.0,SOUTHERN BELL-GA,31.338799,-82.4597923,31/12/2019,2019.0,132999501001210.0,67402.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,25345200.0,132999501001.0,
179,218,218.0,1IwDBy4x,,1230 SPIRES RD,VINTON,OH,45686.0,,,,,,,POINT (-82.3194584 38.997719),,,390539536002016.0,1230 SPIRES RD_VINTON_OH_45686,,"13377 STATE RTE 160 MORGAN TWP, OH 45686",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",100.1,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d684da133 <unknown>\n#1 0x564d6820e966 <unknown>\n#2 0x564d6824b0dc <unknown>\n#3 0x564d6824b211 <unknown>\n#4 0x564d682856c4 <unknown>\n#5 0x564d6826abfd <unknown>\n#6 0x564d682831c7 <unknown>\n#7 0x564d6826a9a3 <unknown>\n#8 0x564d6823f46a <unknown>\n#9 0x564d6824055e <unknown>\n#10 0x564d68499cae <unknown>\n#11 0x564d6849d8fe <unknown>\n#12 0x564d684a6f20 <unknown>\n#13 0x564d6849e923 <unknown>\n#14 0x564d68471c0e <unknown>\n#15 0x564d684c1b08 <unknown>\n#16 0x564d684c1c97 <unknown>\n#17 0x564d684d2113 <unknown>\n#18 0x7f65d925bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45686,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,45686.0,191.0,CAF II,305150.0,OHIO BELL TEL CO,38.997719,-82.3194584,31/12/2019,2019.0,390539536002016.0,37603.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,14802504.0,390539536002.0,
180,219,219.0,6lrEBBaZ,,749 ADNEY RD,VINTON,OH,45686.0,,,,,,,POINT (-82.335989 39.007723),,,390539536002030.0,749 ADNEY RD_VINTON_OH_45686,,"13377 STATE RTE 160 MORGAN TWP, OH 45686",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",100.25,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d684da133 <unknown>\n#1 0x564d6820e966 <unknown>\n#2 0x564d6824b0dc <unknown>\n#3 0x564d6824b211 <unknown>\n#4 0x564d682856c4 <unknown>\n#5 0x564d6826abfd <unknown>\n#6 0x564d682831c7 <unknown>\n#7 0x564d6826a9a3 <unknown>\n#8 0x564d6823f46a <unknown>\n#9 0x564d6824055e <unknown>\n#10 0x564d68499cae <unknown>\n#11 0x564d6849d8fe <unknown>\n#12 0x564d684a6f20 <unknown>\n#13 0x564d6849e923 <unknown>\n#14 0x564d68471c0e <unknown>\n#15 0x564d684c1b08 <unknown>\n#16 0x564d684c1c97 <unknown>\n#17 0x564d684d2113 <unknown>\n#18 0x7f65d925bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45686,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,45686.0,192.0,CAF II,305150.0,OHIO BELL TEL CO,39.007723,-82.335989,03/12/2020,2020.0,390539536002030.0,37603.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,14802504.0,390539536002.0,
181,221,221.0,HL3ypDn4,,244 MCCLASKEY RD,VINTON,OH,45686.0,,,,,,,POINT (-82.297837 38.988727),,,390539536002006.0,244 MCCLASKEY RD_VINTON_OH_45686,,"13377 STATE RTE 160 MORGAN TWP, OH 45686",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",100.21,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d684da133 <unknown>\n#1 0x564d6820e966 <unknown>\n#2 0x564d6824b0dc <unknown>\n#3 0x564d6824b211 <unknown>\n#4 0x564d682856c4 <unknown>\n#5 0x564d6826abfd <unknown>\n#6 0x564d682831c7 <unknown>\n#7 0x564d6826a9a3 <unknown>\n#8 0x564d6823f46a <unknown>\n#9 0x564d6824055e <unknown>\n#10 0x564d68499cae <unknown>\n#11 0x564d6849d8fe <unknown>\n#12 0x564d684a6f20 <unknown>\n#13 0x564d6849e923 <unknown>\n#14 0x564d68471c0e <unknown>\n#15 0x564d684c1b08 <unknown>\n#16 0x564d684c1c97 <unknown>\n#17 0x564d684d2113 <unknown>\n#18 0x7f65d925bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45686,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,45686.0,194.0,CAF II,305150.0,OHIO BELL TEL CO,38.988727,-82.297837,03/12/2020,2020.0,390539536002006.0,37603.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,14802504.0,390539536002.0,
182,222,222.0,wgdjYX6R,,4780 MOUNT TABOR RD,VINTON,OH,45686.0,,,,,,,POINT (-82.3641593 38.97643693),,,390539536002057.0,4780 MOUNT TABOR RD_VINTON_OH_45686,,"13377 STATE RTE 160 MORGAN TWP, OH 45686",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",100.02,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d684da133 <unknown>\n#1 0x564d6820e966 <unknown>\n#2 0x564d6824b0dc <unknown>\n#3 0x564d6824b211 <unknown>\n#4 0x564d682856c4 <unknown>\n#5 0x564d6826abfd <unknown>\n#6 0x564d682831c7 <unknown>\n#7 0x564d6826a9a3 <unknown>\n#8 0x564d6823f46a <unknown>\n#9 0x564d6824055e <unknown>\n#10 0x564d68499cae <unknown>\n#11 0x564d6849d8fe <unknown>\n#12 0x564d684a6f20 <unknown>\n#13 0x564d6849e923 <unknown>\n#14 0x564d68471c0e <unknown>\n#15 0x564d684c1b08 <unknown>\n#16 0x564d684c1c97 <unknown>\n#17 0x564d684d2113 <unknown>\n#18 0x7f65d925bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45686,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,45686.0,195.0,CAF II,305150.0,OHIO BELL TEL CO,38.97643693,-82.3641593,31/12/2019,2019.0,390539536002057.0,37603.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,14802504.0,390539536002.0,
183,223,223.0,jIEhsmj7,,250 MCCLASKEY RD,VINTON,OH,45686.0,,,,,,,POINT (-82.297833 38.988811),,,390539536002006.0,250 MCCLASKEY RD_VINTON_OH_45686,,"13377 STATE RTE 160 MORGAN TWP, OH 45686",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",99.99,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d684da133 <unknown>\n#1 0x564d6820e966 <unknown>\n#2 0x564d6824b0dc <unknown>\n#3 0x564d6824b211 <unknown>\n#4 0x564d682856c4 <unknown>\n#5 0x564d6826abfd <unknown>\n#6 0x564d682831c7 <unknown>\n#7 0x564d6826a9a3 <unknown>\n#8 0x564d6823f46a <unknown>\n#9 0x564d6824055e <unknown>\n#10 0x564d68499cae <unknown>\n#11 0x564d6849d8fe <unknown>\n#12 0x564d684a6f20 <unknown>\n#13 0x564d6849e923 <unknown>\n#14 0x564d68471c0e <unknown>\n#15 0x564d684c1b08 <unknown>\n#16 0x564d684c1c97 <unknown>\n#17 0x564d684d2113 <unknown>\n#18 0x7f65d925bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45686,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,45686.0,196.0,CAF II,305150.0,OHIO BELL TEL CO,38.988811,-82.297833,03/12/2020,2020.0,390539536002006.0,37603.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,14802504.0,390539536002.0,
184,224,224.0,SfMdoBK4,,212 KEYSTONE RD,VINTON,OH,45686.0,,,,,,,POINT (-82.350579 38.976874),,,390539536002050.0,212 KEYSTONE RD_VINTON_OH_45686,,"13377 STATE RTE 160 MORGAN TWP, OH 45686",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",100.09,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d684da133 <unknown>\n#1 0x564d6820e966 <unknown>\n#2 0x564d6824b0dc <unknown>\n#3 0x564d6824b211 <unknown>\n#4 0x564d682856c4 <unknown>\n#5 0x564d6826abfd <unknown>\n#6 0x564d682831c7 <unknown>\n#7 0x564d6826a9a3 <unknown>\n#8 0x564d6823f46a <unknown>\n#9 0x564d6824055e <unknown>\n#10 0x564d68499cae <unknown>\n#11 0x564d6849d8fe <unknown>\n#12 0x564d684a6f20 <unknown>\n#13 0x564d6849e923 <unknown>\n#14 0x564d68471c0e <unknown>\n#15 0x564d684c1b08 <unknown>\n#16 0x564d684c1c97 <unknown>\n#17 0x564d684d2113 <unknown>\n#18 0x7f65d925bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45686,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,45686.0,197.0,CAF II,305150.0,OHIO BELL TEL CO,38.976874,-82.350579,03/12/2020,2020.0,390539536002050.0,37603.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,14802504.0,390539536002.0,
185,225,225.0,PEfOB7Zv,,1220 SPIRES RD,VINTON,OH,45686.0,,,,,,,POINT (-82.319022 38.997397),,,390539536002016.0,1220 SPIRES RD_VINTON_OH_45686,,"13377 STATE RTE 160 MORGAN TWP, OH 45686",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",99.62,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d684da133 <unknown>\n#1 0x564d6820e966 <unknown>\n#2 0x564d6824b0dc <unknown>\n#3 0x564d6824b211 <unknown>\n#4 0x564d682856c4 <unknown>\n#5 0x564d6826abfd <unknown>\n#6 0x564d682831c7 <unknown>\n#7 0x564d6826a9a3 <unknown>\n#8 0x564d6823f46a <unknown>\n#9 0x564d6824055e <unknown>\n#10 0x564d68499cae <unknown>\n#11 0x564d6849d8fe <unknown>\n#12 0x564d684a6f20 <unknown>\n#13 0x564d6849e923 <unknown>\n#14 0x564d68471c0e <unknown>\n#15 0x564d684c1b08 <unknown>\n#16 0x564d684c1c97 <unknown>\n#17 0x564d684d2113 <unknown>\n#18 0x7f65d925bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45686,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,45686.0,198.0,CAF II,305150.0,OHIO BELL TEL CO,38.997397,-82.319022,31/12/2018,2018.0,390539536002016.0,37603.0,1.0,60.0,31/12/2018,10 Mbps/1 Mbps,,,,14802504.0,390539536002.0,
186,227,227.0,AJtYr0Iy,,258 KEATON RD,VINTON,OH,45686.0,,,,,,,POINT (-82.3590692 38.980524),,,390539536002050.0,258 KEATON RD_VINTON_OH_45686,,"13377 STATE RTE 160 MORGAN TWP, OH 45686",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",99.7,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d684da133 <unknown>\n#1 0x564d6820e966 <unknown>\n#2 0x564d6824b0dc <unknown>\n#3 0x564d6824b211 <unknown>\n#4 0x564d682856c4 <unknown>\n#5 0x564d6826abfd <unknown>\n#6 0x564d682831c7 <unknown>\n#7 0x564d6826a9a3 <unknown>\n#8 0x564d6823f46a <unknown>\n#9 0x564d6824055e <unknown>\n#10 0x564d68499cae <unknown>\n#11 0x564d6849d8fe <unknown>\n#12 0x564d684a6f20 <unknown>\n#13 0x564d6849e923 <unknown>\n#14 0x564d68471c0e <unknown>\n#15 0x564d684c1b08 <unknown>\n#16 0x564d684c1c97 <unknown>\n#17 0x564d684d2113 <unknown>\n#18 0x7f65d925bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45686,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,45686.0,200.0,CAF II,305150.0,OHIO BELL TEL CO,38.980524,-82.3590692,31/12/2019,2019.0,390539536002050.0,37603.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,14802504.0,390539536002.0,
187,228,228.0,0WZ2p81t,,658 MCCLASKEY RD,VINTON,OH,45686.0,,,,,,,POINT (-82.297291 38.994534),,,390539536002006.0,658 MCCLASKEY RD_VINTON_OH_45686,,"13377 STATE RTE 160 MORGAN TWP, OH 45686",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",99.77,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d684da133 <unknown>\n#1 0x564d6820e966 <unknown>\n#2 0x564d6824b0dc <unknown>\n#3 0x564d6824b211 <unknown>\n#4 0x564d682856c4 <unknown>\n#5 0x564d6826abfd <unknown>\n#6 0x564d682831c7 <unknown>\n#7 0x564d6826a9a3 <unknown>\n#8 0x564d6823f46a <unknown>\n#9 0x564d6824055e <unknown>\n#10 0x564d68499cae <unknown>\n#11 0x564d6849d8fe <unknown>\n#12 0x564d684a6f20 <unknown>\n#13 0x564d6849e923 <unknown>\n#14 0x564d68471c0e <unknown>\n#15 0x564d684c1b08 <unknown>\n#16 0x564d684c1c97 <unknown>\n#17 0x564d684d2113 <unknown>\n#18 0x7f65d925bfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,45686,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,45686.0,201.0,CAF II,305150.0,OHIO BELL TEL CO,38.994534,-82.297291,03/12/2020,2020.0,390539536002006.0,37603.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,14802504.0,390539536002.0,
188,230,230.0,c3y4fRkQ,,4031 CASTILLO WAY,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.3318225 37.697896),,,61090052012311.0,4031 CASTILLO WAY_LA GRANGE_CA_95329,,"8494 MILPITAS RD LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.23,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x563714004133 <unknown>\n#1 0x563713d38966 <unknown>\n#2 0x563713d750dc <unknown>\n#3 0x563713d75211 <unknown>\n#4 0x563713daf6c4 <unknown>\n#5 0x563713d94bfd <unknown>\n#6 0x563713dad1c7 <unknown>\n#7 0x563713d949a3 <unknown>\n#8 0x563713d6946a <unknown>\n#9 0x563713d6a55e <unknown>\n#10 0x563713fc3cae <unknown>\n#11 0x563713fc78fe <unknown>\n#12 0x563713fd0f20 <unknown>\n#13 0x563713fc8923 <unknown>\n#14 0x563713f9bc0e <unknown>\n#15 0x563713febb08 <unknown>\n#16 0x563713febc97 <unknown>\n#17 0x563713ffc113 <unknown>\n#18 0x7fc9b2716fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,202.0,CAF II,545170.0,PACIFIC BELL,37.697896,-120.3318225,31/12/2019,2019.0,61090052012311.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
189,231,231.0,GoWRlMNq,,3835 CASTILLO WAY,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.3298586 37.694496),,,61090052012311.0,3835 CASTILLO WAY_LA GRANGE_CA_95329,,"8494 MILPITAS RD LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",145.1,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x563714004133 <unknown>\n#1 0x563713d38966 <unknown>\n#2 0x563713d750dc <unknown>\n#3 0x563713d75211 <unknown>\n#4 0x563713daf6c4 <unknown>\n#5 0x563713d94bfd <unknown>\n#6 0x563713dad1c7 <unknown>\n#7 0x563713d949a3 <unknown>\n#8 0x563713d6946a <unknown>\n#9 0x563713d6a55e <unknown>\n#10 0x563713fc3cae <unknown>\n#11 0x563713fc78fe <unknown>\n#12 0x563713fd0f20 <unknown>\n#13 0x563713fc8923 <unknown>\n#14 0x563713f9bc0e <unknown>\n#15 0x563713febb08 <unknown>\n#16 0x563713febc97 <unknown>\n#17 0x563713ffc113 <unknown>\n#18 0x7fc9b2716fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,203.0,CAF II,545170.0,PACIFIC BELL,37.694496,-120.3298586,31/12/2019,2019.0,61090052012311.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
190,232,232.0,XQ34JUBc,,3650 CASTILLO WAY UNIT 100,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.329621 37.691058),,,61090052012329.0,3650 CASTILLO WAY UNIT 100_LA GRANGE_CA_95329,,"8494 MILPITAS RD LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",144.67,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x563714004133 <unknown>\n#1 0x563713d38966 <unknown>\n#2 0x563713d750dc <unknown>\n#3 0x563713d75211 <unknown>\n#4 0x563713daf6c4 <unknown>\n#5 0x563713d94bfd <unknown>\n#6 0x563713dad1c7 <unknown>\n#7 0x563713d949a3 <unknown>\n#8 0x563713d6946a <unknown>\n#9 0x563713d6a55e <unknown>\n#10 0x563713fc3cae <unknown>\n#11 0x563713fc78fe <unknown>\n#12 0x563713fd0f20 <unknown>\n#13 0x563713fc8923 <unknown>\n#14 0x563713f9bc0e <unknown>\n#15 0x563713febb08 <unknown>\n#16 0x563713febc97 <unknown>\n#17 0x563713ffc113 <unknown>\n#18 0x7fc9b2716fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,204.0,CAF II,545170.0,PACIFIC BELL,37.691058,-120.329621,03/12/2020,2020.0,61090052012329.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
191,233,233.0,Jrk04GNf,,15088 PARRA CT BLDG HSE,La Grange,CA,95329.0,,,,,,,POINT (-120.3143653 37.659191),,,61090052012331.0,15088 PARRA CT BLDG HSE_La Grange_CA_95329,,"8494 MILPITAS RD LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.86,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x563714004133 <unknown>\n#1 0x563713d38966 <unknown>\n#2 0x563713d750dc <unknown>\n#3 0x563713d75211 <unknown>\n#4 0x563713daf6c4 <unknown>\n#5 0x563713d94bfd <unknown>\n#6 0x563713dad1c7 <unknown>\n#7 0x563713d949a3 <unknown>\n#8 0x563713d6946a <unknown>\n#9 0x563713d6a55e <unknown>\n#10 0x563713fc3cae <unknown>\n#11 0x563713fc78fe <unknown>\n#12 0x563713fd0f20 <unknown>\n#13 0x563713fc8923 <unknown>\n#14 0x563713f9bc0e <unknown>\n#15 0x563713febb08 <unknown>\n#16 0x563713febc97 <unknown>\n#17 0x563713ffc113 <unknown>\n#18 0x7fc9b2716fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,205.0,CAF II,545170.0,PACIFIC BELL,37.659191,-120.3143653,31/12/2019,2019.0,61090052012331.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
192,234,234.0,X4KFntqP,,3850 ARBOLADA DR,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.327408 37.693927),,,61090052012311.0,3850 ARBOLADA DR_LA GRANGE_CA_95329,,"8494 MILPITAS RD LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.59,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x563714004133 <unknown>\n#1 0x563713d38966 <unknown>\n#2 0x563713d750dc <unknown>\n#3 0x563713d75211 <unknown>\n#4 0x563713daf6c4 <unknown>\n#5 0x563713d94bfd <unknown>\n#6 0x563713dad1c7 <unknown>\n#7 0x563713d949a3 <unknown>\n#8 0x563713d6946a <unknown>\n#9 0x563713d6a55e <unknown>\n#10 0x563713fc3cae <unknown>\n#11 0x563713fc78fe <unknown>\n#12 0x563713fd0f20 <unknown>\n#13 0x563713fc8923 <unknown>\n#14 0x563713f9bc0e <unknown>\n#15 0x563713febb08 <unknown>\n#16 0x563713febc97 <unknown>\n#17 0x563713ffc113 <unknown>\n#18 0x7fc9b2716fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,206.0,CAF II,545170.0,PACIFIC BELL,37.693927,-120.327408,31/12/2018,2018.0,61090052012311.0,141540.0,1.0,60.0,31/12/2018,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
193,235,235.0,M4eRvRVU,,3790 CASTILLO WAY,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.3308739 37.692704),,,61090052012329.0,3790 CASTILLO WAY_LA GRANGE_CA_95329,,"8494 MILPITAS RD LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.75,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x563714004133 <unknown>\n#1 0x563713d38966 <unknown>\n#2 0x563713d750dc <unknown>\n#3 0x563713d75211 <unknown>\n#4 0x563713daf6c4 <unknown>\n#5 0x563713d94bfd <unknown>\n#6 0x563713dad1c7 <unknown>\n#7 0x563713d949a3 <unknown>\n#8 0x563713d6946a <unknown>\n#9 0x563713d6a55e <unknown>\n#10 0x563713fc3cae <unknown>\n#11 0x563713fc78fe <unknown>\n#12 0x563713fd0f20 <unknown>\n#13 0x563713fc8923 <unknown>\n#14 0x563713f9bc0e <unknown>\n#15 0x563713febb08 <unknown>\n#16 0x563713febc97 <unknown>\n#17 0x563713ffc113 <unknown>\n#18 0x7fc9b2716fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,207.0,CAF II,545170.0,PACIFIC BELL,37.692704,-120.3308739,31/12/2019,2019.0,61090052012329.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
194,236,236.0,TtDun2gF,,5710 JARA CT,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.3521434 37.727591),,,61090052012066.0,5710 JARA CT_LA GRANGE_CA_95329,,"8494 MILPITAS RD LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.64,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x563714004133 <unknown>\n#1 0x563713d38966 <unknown>\n#2 0x563713d750dc <unknown>\n#3 0x563713d75211 <unknown>\n#4 0x563713daf6c4 <unknown>\n#5 0x563713d94bfd <unknown>\n#6 0x563713dad1c7 <unknown>\n#7 0x563713d949a3 <unknown>\n#8 0x563713d6946a <unknown>\n#9 0x563713d6a55e <unknown>\n#10 0x563713fc3cae <unknown>\n#11 0x563713fc78fe <unknown>\n#12 0x563713fd0f20 <unknown>\n#13 0x563713fc8923 <unknown>\n#14 0x563713f9bc0e <unknown>\n#15 0x563713febb08 <unknown>\n#16 0x563713febc97 <unknown>\n#17 0x563713ffc113 <unknown>\n#18 0x7fc9b2716fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,208.0,CAF II,545170.0,PACIFIC BELL,37.727591,-120.3521434,31/12/2019,2019.0,61090052012066.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
196,238,238.0,loSfIwSo,,15087 SEGURIDAD DR,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.0861092 38.492025),,,60670086003012.0,15087 SEGURIDAD DR_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",144.28,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,210.0,CAF II,545170.0,PACIFIC BELL,38.492025,-121.0861092,31/12/2019,2019.0,60670086003012.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
197,239,239.0,iQsIFttc,,15136 REYNOSA DR,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.0832144 38.489433),,,60670086003015.0,15136 REYNOSA DR_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.17,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,211.0,CAF II,545170.0,PACIFIC BELL,38.489433,-121.0832144,31/12/2017,2017.0,60670086003015.0,141540.0,1.0,40.0,31/12/2017,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
198,240,240.0,q0iFZlcL,,15014 REYNOSA DR,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.08248 38.493071),,,60670086003012.0,15014 REYNOSA DR_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.31,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,212.0,CAF II,545170.0,PACIFIC BELL,38.493071,-121.08248,03/12/2020,2020.0,60670086003012.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
199,241,241.0,CBbfH0Uk,,6000 PUERTO DR,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.08119 38.513766),,,60670086003012.0,6000 PUERTO DR_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",144.33,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,213.0,CAF II,545170.0,PACIFIC BELL,38.513766,-121.08119,03/12/2020,2020.0,60670086003012.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
200,242,242.0,qLnqce7F,,6400 AGUA VIS,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.07875 38.510845),,,60670086003012.0,6400 AGUA VIS_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",144.98,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,214.0,CAF II,545170.0,PACIFIC BELL,38.510845,-121.07875,31/12/2020,2020.0,60670086003012.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
201,243,243.0,q0v65Cx5,,6342 PLAYA DEL REY,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.079592 38.511376),,,60670086003012.0,6342 PLAYA DEL REY_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.11,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,215.0,CAF II,545170.0,PACIFIC BELL,38.511376,-121.079592,03/12/2020,2020.0,60670086003012.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
202,244,244.0,GJx0wzjl,,15112 REYNOSA DR,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.0840319 38.490188),,,60670086003015.0,15112 REYNOSA DR_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",144.33,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,216.0,CAF II,545170.0,PACIFIC BELL,38.490188,-121.0840319,31/12/2017,2017.0,60670086003015.0,141540.0,1.0,40.0,31/12/2017,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
203,245,245.0,KK3nZuRI,,6338 PLAYA DEL REY,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.0787 38.511621),,,60670086003012.0,6338 PLAYA DEL REY_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.52,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,217.0,CAF II,545170.0,PACIFIC BELL,38.511621,-121.0787,03/12/2020,2020.0,60670086003012.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
204,246,246.0,lSe0N8Ti,,15413 MURIETA SOUTH PKWY,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.0699507 38.490554),,,60670086003012.0,15413 MURIETA SOUTH PKWY_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.5,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,218.0,CAF II,545170.0,PACIFIC BELL,38.490554,-121.0699507,31/12/2018,2018.0,60670086003012.0,141540.0,1.0,60.0,31/12/2018,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
205,247,247.0,u239yWJb,,15142 DE LA CRUZ DR,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.0835636 38.496739),,,60670086003012.0,15142 DE LA CRUZ DR_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",144.35,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,219.0,CAF II,545170.0,PACIFIC BELL,38.496739,-121.0835636,31/12/2019,2019.0,60670086003012.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
206,248,248.0,tOWKoqcA,,15017 JACKSON RD,RNCHO MURIETA,CA,95683.0,,,,,,,POINT (-121.09066 38.49153),,,60670086003012.0,15017 JACKSON RD_RNCHO MURIETA_CA_95683,,"15250 DE LA CRUZ DR RANCHO MURIETA,CA 95683",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.85,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x561fd9e2d133 <unknown>\n#1 0x561fd9b61966 <unknown>\n#2 0x561fd9b9e0dc <unknown>\n#3 0x561fd9b9e211 <unknown>\n#4 0x561fd9bd86c4 <unknown>\n#5 0x561fd9bbdbfd <unknown>\n#6 0x561fd9bd61c7 <unknown>\n#7 0x561fd9bbd9a3 <unknown>\n#8 0x561fd9b9246a <unknown>\n#9 0x561fd9b9355e <unknown>\n#10 0x561fd9deccae <unknown>\n#11 0x561fd9df08fe <unknown>\n#12 0x561fd9df9f20 <unknown>\n#13 0x561fd9df1923 <unknown>\n#14 0x561fd9dc4c0e <unknown>\n#15 0x561fd9e14b08 <unknown>\n#16 0x561fd9e14c97 <unknown>\n#17 0x561fd9e25113 <unknown>\n#18 0x7fd6a4a32fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95683,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95683.0,220.0,CAF II,545170.0,PACIFIC BELL,38.49153,-121.09066,31/12/2020,2020.0,60670086003012.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60670086003.0,
208,250,250.0,AGyo8I4o,,13852 CEDRO CT,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.3425088 37.701391),,,61090052012074.0,13852 CEDRO CT_LA GRANGE_CA_95329,,"5448 ARBOLADA DR LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",144.07,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d042dab133 <unknown>\n#1 0x55d042adf966 <unknown>\n#2 0x55d042b1c0dc <unknown>\n#3 0x55d042b1c211 <unknown>\n#4 0x55d042b566c4 <unknown>\n#5 0x55d042b3bbfd <unknown>\n#6 0x55d042b541c7 <unknown>\n#7 0x55d042b3b9a3 <unknown>\n#8 0x55d042b1046a <unknown>\n#9 0x55d042b1155e <unknown>\n#10 0x55d042d6acae <unknown>\n#11 0x55d042d6e8fe <unknown>\n#12 0x55d042d77f20 <unknown>\n#13 0x55d042d6f923 <unknown>\n#14 0x55d042d42c0e <unknown>\n#15 0x55d042d92b08 <unknown>\n#16 0x55d042d92c97 <unknown>\n#17 0x55d042da3113 <unknown>\n#18 0x7f6ef977afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,222.0,CAF II,545170.0,PACIFIC BELL,37.701391,-120.3425088,31/12/2019,2019.0,61090052012074.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
209,251,251.0,8LW4s8G1,,3473 MERCED FALLS RD BLDG TRLR,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.3268324 37.688022),,,61090052012311.0,3473 MERCED FALLS RD BLDG TRLR_LA GRANGE_CA_95329,,"5448 ARBOLADA DR LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.64,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d042dab133 <unknown>\n#1 0x55d042adf966 <unknown>\n#2 0x55d042b1c0dc <unknown>\n#3 0x55d042b1c211 <unknown>\n#4 0x55d042b566c4 <unknown>\n#5 0x55d042b3bbfd <unknown>\n#6 0x55d042b541c7 <unknown>\n#7 0x55d042b3b9a3 <unknown>\n#8 0x55d042b1046a <unknown>\n#9 0x55d042b1155e <unknown>\n#10 0x55d042d6acae <unknown>\n#11 0x55d042d6e8fe <unknown>\n#12 0x55d042d77f20 <unknown>\n#13 0x55d042d6f923 <unknown>\n#14 0x55d042d42c0e <unknown>\n#15 0x55d042d92b08 <unknown>\n#16 0x55d042d92c97 <unknown>\n#17 0x55d042da3113 <unknown>\n#18 0x7f6ef977afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,223.0,CAF II,545170.0,PACIFIC BELL,37.688022,-120.3268324,31/12/2019,2019.0,61090052012311.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
210,252,252.0,xdJIfEuc,,1770 MERCED FALLS RD,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.312574 37.656373),,,61090052012331.0,1770 MERCED FALLS RD_LA GRANGE_CA_95329,,"5448 ARBOLADA DR LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.92,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d042dab133 <unknown>\n#1 0x55d042adf966 <unknown>\n#2 0x55d042b1c0dc <unknown>\n#3 0x55d042b1c211 <unknown>\n#4 0x55d042b566c4 <unknown>\n#5 0x55d042b3bbfd <unknown>\n#6 0x55d042b541c7 <unknown>\n#7 0x55d042b3b9a3 <unknown>\n#8 0x55d042b1046a <unknown>\n#9 0x55d042b1155e <unknown>\n#10 0x55d042d6acae <unknown>\n#11 0x55d042d6e8fe <unknown>\n#12 0x55d042d77f20 <unknown>\n#13 0x55d042d6f923 <unknown>\n#14 0x55d042d42c0e <unknown>\n#15 0x55d042d92b08 <unknown>\n#16 0x55d042d92c97 <unknown>\n#17 0x55d042da3113 <unknown>\n#18 0x7f6ef977afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,224.0,CAF II,545170.0,PACIFIC BELL,37.656373,-120.312574,31/12/2018,2018.0,61090052012331.0,141540.0,1.0,60.0,31/12/2018,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
211,253,253.0,G5rcCQJp,,14260 PENASCAL RD,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.3323846 37.67045),,,61090052012336.0,14260 PENASCAL RD_LA GRANGE_CA_95329,,"5448 ARBOLADA DR LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.44,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d042dab133 <unknown>\n#1 0x55d042adf966 <unknown>\n#2 0x55d042b1c0dc <unknown>\n#3 0x55d042b1c211 <unknown>\n#4 0x55d042b566c4 <unknown>\n#5 0x55d042b3bbfd <unknown>\n#6 0x55d042b541c7 <unknown>\n#7 0x55d042b3b9a3 <unknown>\n#8 0x55d042b1046a <unknown>\n#9 0x55d042b1155e <unknown>\n#10 0x55d042d6acae <unknown>\n#11 0x55d042d6e8fe <unknown>\n#12 0x55d042d77f20 <unknown>\n#13 0x55d042d6f923 <unknown>\n#14 0x55d042d42c0e <unknown>\n#15 0x55d042d92b08 <unknown>\n#16 0x55d042d92c97 <unknown>\n#17 0x55d042da3113 <unknown>\n#18 0x7f6ef977afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,225.0,CAF II,545170.0,PACIFIC BELL,37.67045,-120.3323846,31/12/2019,2019.0,61090052012336.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
212,254,254.0,ze729GEF,,6252 CASILLA CT BLDG TRLR,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.346864 37.740838),,,61090052012066.0,6252 CASILLA CT BLDG TRLR_LA GRANGE_CA_95329,,"5448 ARBOLADA DR LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.81,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d042dab133 <unknown>\n#1 0x55d042adf966 <unknown>\n#2 0x55d042b1c0dc <unknown>\n#3 0x55d042b1c211 <unknown>\n#4 0x55d042b566c4 <unknown>\n#5 0x55d042b3bbfd <unknown>\n#6 0x55d042b541c7 <unknown>\n#7 0x55d042b3b9a3 <unknown>\n#8 0x55d042b1046a <unknown>\n#9 0x55d042b1155e <unknown>\n#10 0x55d042d6acae <unknown>\n#11 0x55d042d6e8fe <unknown>\n#12 0x55d042d77f20 <unknown>\n#13 0x55d042d6f923 <unknown>\n#14 0x55d042d42c0e <unknown>\n#15 0x55d042d92b08 <unknown>\n#16 0x55d042d92c97 <unknown>\n#17 0x55d042da3113 <unknown>\n#18 0x7f6ef977afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,226.0,CAF II,545170.0,PACIFIC BELL,37.740838,-120.346864,31/12/2018,2018.0,61090052012066.0,141540.0,1.0,60.0,31/12/2018,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
213,255,255.0,2erQM6TT,,5999 ARBOLADA DR,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.350947 37.733256),,,61090052012066.0,5999 ARBOLADA DR_LA GRANGE_CA_95329,,"5448 ARBOLADA DR LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.83,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d042dab133 <unknown>\n#1 0x55d042adf966 <unknown>\n#2 0x55d042b1c0dc <unknown>\n#3 0x55d042b1c211 <unknown>\n#4 0x55d042b566c4 <unknown>\n#5 0x55d042b3bbfd <unknown>\n#6 0x55d042b541c7 <unknown>\n#7 0x55d042b3b9a3 <unknown>\n#8 0x55d042b1046a <unknown>\n#9 0x55d042b1155e <unknown>\n#10 0x55d042d6acae <unknown>\n#11 0x55d042d6e8fe <unknown>\n#12 0x55d042d77f20 <unknown>\n#13 0x55d042d6f923 <unknown>\n#14 0x55d042d42c0e <unknown>\n#15 0x55d042d92b08 <unknown>\n#16 0x55d042d92c97 <unknown>\n#17 0x55d042da3113 <unknown>\n#18 0x7f6ef977afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,227.0,CAF II,545170.0,PACIFIC BELL,37.733256,-120.350947,31/12/2018,2018.0,61090052012066.0,141540.0,1.0,60.0,31/12/2018,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
214,256,256.0,fx6aS6yg,,2125 PEPITO DR,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.3152104 37.663811),,,61090052012307.0,2125 PEPITO DR_LA GRANGE_CA_95329,,"5448 ARBOLADA DR LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.55,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d042dab133 <unknown>\n#1 0x55d042adf966 <unknown>\n#2 0x55d042b1c0dc <unknown>\n#3 0x55d042b1c211 <unknown>\n#4 0x55d042b566c4 <unknown>\n#5 0x55d042b3bbfd <unknown>\n#6 0x55d042b541c7 <unknown>\n#7 0x55d042b3b9a3 <unknown>\n#8 0x55d042b1046a <unknown>\n#9 0x55d042b1155e <unknown>\n#10 0x55d042d6acae <unknown>\n#11 0x55d042d6e8fe <unknown>\n#12 0x55d042d77f20 <unknown>\n#13 0x55d042d6f923 <unknown>\n#14 0x55d042d42c0e <unknown>\n#15 0x55d042d92b08 <unknown>\n#16 0x55d042d92c97 <unknown>\n#17 0x55d042da3113 <unknown>\n#18 0x7f6ef977afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,228.0,CAF II,545170.0,PACIFIC BELL,37.663811,-120.3152104,31/12/2018,2018.0,61090052012307.0,141540.0,1.0,60.0,31/12/2018,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
215,257,257.0,m1MptDmW,,14038 AVENIDA CENTRAL,LA GRANGE,CA,95329.0,,,,,,,POINT (-120.3369011 37.662887),,,61090052012336.0,14038 AVENIDA CENTRAL_LA GRANGE_CA_95329,,"5448 ARBOLADA DR LA GRANGE,CA 95329",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.71,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55d042dab133 <unknown>\n#1 0x55d042adf966 <unknown>\n#2 0x55d042b1c0dc <unknown>\n#3 0x55d042b1c211 <unknown>\n#4 0x55d042b566c4 <unknown>\n#5 0x55d042b3bbfd <unknown>\n#6 0x55d042b541c7 <unknown>\n#7 0x55d042b3b9a3 <unknown>\n#8 0x55d042b1046a <unknown>\n#9 0x55d042b1155e <unknown>\n#10 0x55d042d6acae <unknown>\n#11 0x55d042d6e8fe <unknown>\n#12 0x55d042d77f20 <unknown>\n#13 0x55d042d6f923 <unknown>\n#14 0x55d042d42c0e <unknown>\n#15 0x55d042d92b08 <unknown>\n#16 0x55d042d92c97 <unknown>\n#17 0x55d042da3113 <unknown>\n#18 0x7f6ef977afa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,95329,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,95329.0,229.0,CAF II,545170.0,PACIFIC BELL,37.662887,-120.3369011,31/12/2019,2019.0,61090052012336.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,61090052012.0,
217,259,259.0,WW1LvgX4,,687 WALKER DAIRY RD,WARTHEN,GA,31094.0,,,,,,,POINT (-82.791191 33.091615),,,133039501001122.0,687 WALKER DAIRY RD_WARTHEN_GA_31094,,"666 MT ZION RD WARTHEN, GA 31094",False,"{'Speeds up to 10Mbps': ['Speeds up to 10Mbps', '$55.00/mo.']}",100.71,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564aaa6ae133 <unknown>\n#1 0x564aaa3e2966 <unknown>\n#2 0x564aaa41f0dc <unknown>\n#3 0x564aaa41f211 <unknown>\n#4 0x564aaa4596c4 <unknown>\n#5 0x564aaa43ebfd <unknown>\n#6 0x564aaa4571c7 <unknown>\n#7 0x564aaa43e9a3 <unknown>\n#8 0x564aaa41346a <unknown>\n#9 0x564aaa41455e <unknown>\n#10 0x564aaa66dcae <unknown>\n#11 0x564aaa6718fe <unknown>\n#12 0x564aaa67af20 <unknown>\n#13 0x564aaa672923 <unknown>\n#14 0x564aaa645c0e <unknown>\n#15 0x564aaa695b08 <unknown>\n#16 0x564aaa695c97 <unknown>\n#17 0x564aaa6a6113 <unknown>\n#18 0x7f92bff6cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31094,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,31094.0,231.0,CAF II,225192.0,SOUTHERN BELL-GA,33.091615,-82.791191,03/12/2020,2020.0,133039501001122.0,67402.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,25345200.0,133039501001.0,
218,274,274.0,cm4yzXdf,,4852 GA HIGHWAY 262  N UNIT 12,PELHAM,GA,31779.0,,,,,,,POINT (-84.197107 31.099842),,,132050905004038.0,4852 GA HIGHWAY 262  N UNIT 12_PELHAM_GA_31779,,"505 M L K BLVD NW PELHM, GA 31779",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",99.98,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55b2a51d0133 <unknown>\n#1 0x55b2a4f04966 <unknown>\n#2 0x55b2a4f410dc <unknown>\n#3 0x55b2a4f41211 <unknown>\n#4 0x55b2a4f7b6c4 <unknown>\n#5 0x55b2a4f60bfd <unknown>\n#6 0x55b2a4f791c7 <unknown>\n#7 0x55b2a4f609a3 <unknown>\n#8 0x55b2a4f3546a <unknown>\n#9 0x55b2a4f3655e <unknown>\n#10 0x55b2a518fcae <unknown>\n#11 0x55b2a51938fe <unknown>\n#12 0x55b2a519cf20 <unknown>\n#13 0x55b2a5194923 <unknown>\n#14 0x55b2a5167c0e <unknown>\n#15 0x55b2a51b7b08 <unknown>\n#16 0x55b2a51b7c97 <unknown>\n#17 0x55b2a51c8113 <unknown>\n#18 0x7feae2bf6fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31779,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,31779.0,237.0,CAF II,225192.0,SOUTHERN BELL-GA,31.099842,-84.197107,03/12/2020,2020.0,132050905004038.0,67402.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,25345200.0,132050905004.0,
219,275,275.0,CsomYFv0,,704 WADE RD,PELHAM,GA,31779.0,,,,,,,POINT (-84.223646 31.098169),,,132050905004038.0,704 WADE RD_PELHAM_GA_31779,,"505 M L K BLVD NW PELHM, GA 31779",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",100.16,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55b2a51d0133 <unknown>\n#1 0x55b2a4f04966 <unknown>\n#2 0x55b2a4f410dc <unknown>\n#3 0x55b2a4f41211 <unknown>\n#4 0x55b2a4f7b6c4 <unknown>\n#5 0x55b2a4f60bfd <unknown>\n#6 0x55b2a4f791c7 <unknown>\n#7 0x55b2a4f609a3 <unknown>\n#8 0x55b2a4f3546a <unknown>\n#9 0x55b2a4f3655e <unknown>\n#10 0x55b2a518fcae <unknown>\n#11 0x55b2a51938fe <unknown>\n#12 0x55b2a519cf20 <unknown>\n#13 0x55b2a5194923 <unknown>\n#14 0x55b2a5167c0e <unknown>\n#15 0x55b2a51b7b08 <unknown>\n#16 0x55b2a51b7c97 <unknown>\n#17 0x55b2a51c8113 <unknown>\n#18 0x7feae2bf6fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31779,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,31779.0,238.0,CAF II,225192.0,SOUTHERN BELL-GA,31.098169,-84.223646,31/12/2020,2020.0,132050905004038.0,67402.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,25345200.0,132050905004.0,
220,276,276.0,TwmlD1HR,,4862 GA HIGHWAY 262  N UNIT 27,PELHAM,GA,31779.0,,,,,,,POINT (-84.196794 31.098579),,,132050905004038.0,4862 GA HIGHWAY 262  N UNIT 27_PELHAM_GA_31779,,"505 M L K BLVD NW PELHM, GA 31779",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",100.06,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55b2a51d0133 <unknown>\n#1 0x55b2a4f04966 <unknown>\n#2 0x55b2a4f410dc <unknown>\n#3 0x55b2a4f41211 <unknown>\n#4 0x55b2a4f7b6c4 <unknown>\n#5 0x55b2a4f60bfd <unknown>\n#6 0x55b2a4f791c7 <unknown>\n#7 0x55b2a4f609a3 <unknown>\n#8 0x55b2a4f3546a <unknown>\n#9 0x55b2a4f3655e <unknown>\n#10 0x55b2a518fcae <unknown>\n#11 0x55b2a51938fe <unknown>\n#12 0x55b2a519cf20 <unknown>\n#13 0x55b2a5194923 <unknown>\n#14 0x55b2a5167c0e <unknown>\n#15 0x55b2a51b7b08 <unknown>\n#16 0x55b2a51b7c97 <unknown>\n#17 0x55b2a51c8113 <unknown>\n#18 0x7feae2bf6fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31779,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,31779.0,239.0,CAF II,225192.0,SOUTHERN BELL-GA,31.098579,-84.196794,31/12/2020,2020.0,132050905004038.0,67402.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,25345200.0,132050905004.0,
221,277,277.0,Cud0FbwN,,1275 OLD THOMASVILLE RD,PELHAM,GA,31779.0,,,,,,,POINT (-84.191753 31.110518),,,132050905004038.0,1275 OLD THOMASVILLE RD_PELHAM_GA_31779,,"505 M L K BLVD NW PELHM, GA 31779",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",100.06,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55b2a51d0133 <unknown>\n#1 0x55b2a4f04966 <unknown>\n#2 0x55b2a4f410dc <unknown>\n#3 0x55b2a4f41211 <unknown>\n#4 0x55b2a4f7b6c4 <unknown>\n#5 0x55b2a4f60bfd <unknown>\n#6 0x55b2a4f791c7 <unknown>\n#7 0x55b2a4f609a3 <unknown>\n#8 0x55b2a4f3546a <unknown>\n#9 0x55b2a4f3655e <unknown>\n#10 0x55b2a518fcae <unknown>\n#11 0x55b2a51938fe <unknown>\n#12 0x55b2a519cf20 <unknown>\n#13 0x55b2a5194923 <unknown>\n#14 0x55b2a5167c0e <unknown>\n#15 0x55b2a51b7b08 <unknown>\n#16 0x55b2a51b7c97 <unknown>\n#17 0x55b2a51c8113 <unknown>\n#18 0x7feae2bf6fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31779,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,31779.0,240.0,CAF II,225192.0,SOUTHERN BELL-GA,31.110518,-84.191753,03/12/2020,2020.0,132050905004038.0,67402.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,25345200.0,132050905004.0,
222,278,278.0,M4EUhwDB,,5288 GA HIGHWAY 262  N,PELHAM,GA,31779.0,,,,,,,POINT (-84.211916 31.094855),,,132050905004038.0,5288 GA HIGHWAY 262  N_PELHAM_GA_31779,,"505 M L K BLVD NW PELHM, GA 31779",False,"{'10Mbps speed': ['10Mbps speed', '$55.00/mo.']}",99.64,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x55b2a51d0133 <unknown>\n#1 0x55b2a4f04966 <unknown>\n#2 0x55b2a4f410dc <unknown>\n#3 0x55b2a4f41211 <unknown>\n#4 0x55b2a4f7b6c4 <unknown>\n#5 0x55b2a4f60bfd <unknown>\n#6 0x55b2a4f791c7 <unknown>\n#7 0x55b2a4f609a3 <unknown>\n#8 0x55b2a4f3546a <unknown>\n#9 0x55b2a4f3655e <unknown>\n#10 0x55b2a518fcae <unknown>\n#11 0x55b2a51938fe <unknown>\n#12 0x55b2a519cf20 <unknown>\n#13 0x55b2a5194923 <unknown>\n#14 0x55b2a5167c0e <unknown>\n#15 0x55b2a51b7b08 <unknown>\n#16 0x55b2a51b7c97 <unknown>\n#17 0x55b2a51c8113 <unknown>\n#18 0x7feae2bf6fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31779,,,,AT&T INC.,AT&T,CAF,0.1818181818181818,0.1818181818181818,0.1818181818181818,10.0,1.0,31779.0,241.0,CAF II,225192.0,SOUTHERN BELL-GA,31.094855,-84.211916,31/12/2020,2020.0,132050905004038.0,67402.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,25345200.0,132050905004.0,
224,281,281.0,NysHaTLJ,,4866 STANFIELD CIR,BLACKSHEAR,GA,31516.0,,,,,,,POINT (-82.135824 31.322676),,,132299604001000.0,4866 STANFIELD CIR_BLACKSHEAR_GA_31516,,"4842 GILMAN RD BLSH, GA 31516",False,"{'Speeds up to 5Mbps': ['Speeds up to 5Mbps', '$55.00/mo.']}",100.01,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x558412bf8133 <unknown>\n#1 0x55841292c966 <unknown>\n#2 0x5584129690dc <unknown>\n#3 0x558412969211 <unknown>\n#4 0x5584129a36c4 <unknown>\n#5 0x558412988bfd <unknown>\n#6 0x5584129a11c7 <unknown>\n#7 0x5584129889a3 <unknown>\n#8 0x55841295d46a <unknown>\n#9 0x55841295e55e <unknown>\n#10 0x558412bb7cae <unknown>\n#11 0x558412bbb8fe <unknown>\n#12 0x558412bc4f20 <unknown>\n#13 0x558412bbc923 <unknown>\n#14 0x558412b8fc0e <unknown>\n#15 0x558412bdfb08 <unknown>\n#16 0x558412bdfc97 <unknown>\n#17 0x558412bf0113 <unknown>\n#18 0x7f39f2c4cfa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,31516,,,,AT&T INC.,AT&T,CAF,0.0909090909090909,0.0909090909090909,0.0909090909090909,5.0,1.0,31516.0,243.0,CAF II,225192.0,SOUTHERN BELL-GA,31.322676,-82.135824,31/12/2020,2020.0,132299604001000.0,67402.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,25345200.0,132299604001.0,
226,285,285.0,ce28oBDw,,4295 GATEWAY RD,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.6172563 38.020582),,,60133010002019.0,4295 GATEWAY RD_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",99.72,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,245.0,CAF II,545170.0,PACIFIC BELL,38.020582,-121.6172563,31/12/2019,2019.0,60133010002019.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
227,286,286.0,Bd1rmSbY,,3689 HAWTHORNE DR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.628461 38.037244),,,60133010002003.0,3689 HAWTHORNE DR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",99.71,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,246.0,CAF II,545170.0,PACIFIC BELL,38.037244,-121.628461,03/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
228,287,287.0,T9iYCYy4,,3563 WILLOW RD,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.6292734 38.041183),,,60133010002003.0,3563 WILLOW RD_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",99.81,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,247.0,CAF II,545170.0,PACIFIC BELL,38.041183,-121.6292734,31/12/2017,2017.0,60133010002003.0,141540.0,1.0,40.0,31/12/2017,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
230,289,289.0,sCQSc4Vg,,3549 WILLOW RD,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.6299328 38.040983),,,60133010002003.0,3549 WILLOW RD_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",100.57,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,249.0,CAF II,545170.0,PACIFIC BELL,38.040983,-121.6299328,31/12/2017,2017.0,60133010002003.0,141540.0,1.0,40.0,31/12/2017,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
231,290,290.0,2D2eMCOw,,6851 RIVERVIEW DR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.611467 38.024556),,,60133010002019.0,6851 RIVERVIEW DR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",102.13,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,250.0,CAF II,545170.0,PACIFIC BELL,38.024556,-121.611467,31/12/2017,2017.0,60133010002019.0,141540.0,1.0,40.0,31/12/2017,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
232,291,291.0,8cgBkgPU,,3760 PORTER CIR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.629258 38.036459),,,60133010002003.0,3760 PORTER CIR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",101.03,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,251.0,CAF II,545170.0,PACIFIC BELL,38.036459,-121.629258,03/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
233,292,292.0,UvSf1h0u,,3633 HAWTHORNE DR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.628619 38.03736),,,60133010002003.0,3633 HAWTHORNE DR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",100.45,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,252.0,CAF II,545170.0,PACIFIC BELL,38.03736,-121.628619,03/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
234,293,293.0,JGngjFuM,,3764 PORTER CIR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.629007 38.036492),,,60133010002003.0,3764 PORTER CIR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",100.13,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,253.0,CAF II,545170.0,PACIFIC BELL,38.036492,-121.629007,03/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
235,294,294.0,mA5o2yOV,,3615 GATEWAY RD,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.629182 38.019962),,,60133010002003.0,3615 GATEWAY RD_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",100.05,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,254.0,CAF II,545170.0,PACIFIC BELL,38.019962,-121.629182,31/12/2019,2019.0,60133010002003.0,141540.0,1.0,80.0,31/12/2019,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
236,295,295.0,1DucSKf4,,399 BENET CT,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.63035 38.037079),,,60133010002003.0,399 BENET CT_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",100.08,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,255.0,CAF II,545170.0,PACIFIC BELL,38.037079,-121.63035,31/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
237,296,296.0,sJsriccS,,3657 PORTER CIR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.62987 38.037533),,,60133010002003.0,3657 PORTER CIR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",100.13,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,256.0,CAF II,545170.0,PACIFIC BELL,38.037533,-121.62987,31/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
238,297,297.0,jN7GPzyR,,3698 HAWTHORNE DR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.628674 38.037024),,,60133010002003.0,3698 HAWTHORNE DR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",100.17,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,257.0,CAF II,545170.0,PACIFIC BELL,38.037024,-121.628674,03/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
239,299,299.0,F5NxYcaq,,3795 PORTER CIR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.63044 38.036722),,,60133010002003.0,3795 PORTER CIR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",100.3,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,259.0,CAF II,545170.0,PACIFIC BELL,38.036722,-121.63044,31/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
240,300,300.0,YzAK9y0T,,331 BENET CT,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.62911 38.037069),,,60133010002003.0,331 BENET CT_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",99.78,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,260.0,CAF II,545170.0,PACIFIC BELL,38.037069,-121.62911,31/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
241,301,301.0,DVn3act9,,3603 WILLOW WAY,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.62834 38.040039),,,60133010002003.0,3603 WILLOW WAY_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",100.11,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,261.0,CAF II,545170.0,PACIFIC BELL,38.040039,-121.62834,31/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
242,302,302.0,x770aRoo,,3738 PORTER CIR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.62905 38.03673),,,60133010002003.0,3738 PORTER CIR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",99.64,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,262.0,CAF II,545170.0,PACIFIC BELL,38.03673,-121.62905,31/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
243,303,303.0,Prvparqg,,3740 PORTER CIR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.629513 38.03646),,,60133010002003.0,3740 PORTER CIR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",99.77,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,263.0,CAF II,545170.0,PACIFIC BELL,38.03646,-121.629513,03/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
244,304,304.0,f4zH3JJA,,3739 PORTER CIR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.62908 38.036452),,,60133010002003.0,3739 PORTER CIR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",99.9,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,264.0,CAF II,545170.0,PACIFIC BELL,38.036452,-121.62908,31/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
245,305,305.0,3AAP0jlI,,3669 PORTER CIR,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.6300418 38.037625),,,60133010002003.0,3669 PORTER CIR_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",99.74,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,265.0,CAF II,545170.0,PACIFIC BELL,38.037625,-121.6300418,31/12/2017,2017.0,60133010002003.0,141540.0,1.0,40.0,31/12/2017,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
246,306,306.0,nCCHvJVO,,3893 WILLOW RD,BETHEL ISLAND,CA,94511.0,,,,,,,POINT (-121.6234 38.034559),,,60133010002003.0,3893 WILLOW RD_BETHEL ISLAND_CA_94511,,"6859 RIVERVIEW RD BETH IS, CA 94511",False,"{'Speeds up to 3Mbps': ['Speeds up to 3Mbps', '$55.00/mo.']}",99.69,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x564d9e2ec133 <unknown>\n#1 0x564d9e020966 <unknown>\n#2 0x564d9e05d0dc <unknown>\n#3 0x564d9e05d211 <unknown>\n#4 0x564d9e0976c4 <unknown>\n#5 0x564d9e07cbfd <unknown>\n#6 0x564d9e0951c7 <unknown>\n#7 0x564d9e07c9a3 <unknown>\n#8 0x564d9e05146a <unknown>\n#9 0x564d9e05255e <unknown>\n#10 0x564d9e2abcae <unknown>\n#11 0x564d9e2af8fe <unknown>\n#12 0x564d9e2b8f20 <unknown>\n#13 0x564d9e2b0923 <unknown>\n#14 0x564d9e283c0e <unknown>\n#15 0x564d9e2d3b08 <unknown>\n#16 0x564d9e2d3c97 <unknown>\n#17 0x564d9e2e4113 <unknown>\n#18 0x7fb97c1f5fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,94511,,,,AT&T INC.,AT&T,CAF,0.0545454545454545,0.0545454545454545,0.0545454545454545,3.0,1.0,94511.0,266.0,CAF II,545170.0,PACIFIC BELL,38.034559,-121.6234,31/12/2020,2020.0,60133010002003.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60133010002.0,
247,315,315.0,OV2GazM7,,9136 W LILAC RD,ESCONDIDO,CA,92026.0,,,,,,,POINT (-117.136022 33.300062),,,60730191013121.0,9136 W LILAC RD_ESCONDIDO_CA_92026,,"32731 MESA LILAC RD ESCONDIDO,CA 92026",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.88,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x559fbe007133 <unknown>\n#1 0x559fbdd3b966 <unknown>\n#2 0x559fbdd780dc <unknown>\n#3 0x559fbdd78211 <unknown>\n#4 0x559fbddb26c4 <unknown>\n#5 0x559fbdd97bfd <unknown>\n#6 0x559fbddb01c7 <unknown>\n#7 0x559fbdd979a3 <unknown>\n#8 0x559fbdd6c46a <unknown>\n#9 0x559fbdd6d55e <unknown>\n#10 0x559fbdfc6cae <unknown>\n#11 0x559fbdfca8fe <unknown>\n#12 0x559fbdfd3f20 <unknown>\n#13 0x559fbdfcb923 <unknown>\n#14 0x559fbdf9ec0e <unknown>\n#15 0x559fbdfeeb08 <unknown>\n#16 0x559fbdfeec97 <unknown>\n#17 0x559fbdfff113 <unknown>\n#18 0x7f1a371a4fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92026,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,92026.0,267.0,CAF II,545170.0,PACIFIC BELL,33.300062,-117.136022,31/12/2018,2018.0,60730191013121.0,141540.0,1.0,60.0,31/12/2018,10 Mbps/1 Mbps,,,,60240432.0,60730191013.0,
248,316,316.0,WrqkHMJY,,9168 W LILAC RD,ESCONDIDO,CA,92026.0,,,,,,,POINT (-117.13481 33.300018),,,60730191013121.0,9168 W LILAC RD_ESCONDIDO_CA_92026,,"32731 MESA LILAC RD ESCONDIDO,CA 92026",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.93,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x559fbe007133 <unknown>\n#1 0x559fbdd3b966 <unknown>\n#2 0x559fbdd780dc <unknown>\n#3 0x559fbdd78211 <unknown>\n#4 0x559fbddb26c4 <unknown>\n#5 0x559fbdd97bfd <unknown>\n#6 0x559fbddb01c7 <unknown>\n#7 0x559fbdd979a3 <unknown>\n#8 0x559fbdd6c46a <unknown>\n#9 0x559fbdd6d55e <unknown>\n#10 0x559fbdfc6cae <unknown>\n#11 0x559fbdfca8fe <unknown>\n#12 0x559fbdfd3f20 <unknown>\n#13 0x559fbdfcb923 <unknown>\n#14 0x559fbdf9ec0e <unknown>\n#15 0x559fbdfeeb08 <unknown>\n#16 0x559fbdfeec97 <unknown>\n#17 0x559fbdfff113 <unknown>\n#18 0x7f1a371a4fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92026,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,92026.0,268.0,CAF II,545170.0,PACIFIC BELL,33.300018,-117.13481,03/12/2020,2020.0,60730191013121.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60730191013.0,
250,319,319.0,lUJla4hi,,10230 LILAC RIDGE RD,ESCONDIDO,CA,92026.0,,,,,,,POINT (-117.11113 33.282368),,,60730191013129.0,10230 LILAC RIDGE RD_ESCONDIDO_CA_92026,,"32731 MESA LILAC RD ESCONDIDO,CA 92026",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",142.99,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x559fbe007133 <unknown>\n#1 0x559fbdd3b966 <unknown>\n#2 0x559fbdd780dc <unknown>\n#3 0x559fbdd78211 <unknown>\n#4 0x559fbddb26c4 <unknown>\n#5 0x559fbdd97bfd <unknown>\n#6 0x559fbddb01c7 <unknown>\n#7 0x559fbdd979a3 <unknown>\n#8 0x559fbdd6c46a <unknown>\n#9 0x559fbdd6d55e <unknown>\n#10 0x559fbdfc6cae <unknown>\n#11 0x559fbdfca8fe <unknown>\n#12 0x559fbdfd3f20 <unknown>\n#13 0x559fbdfcb923 <unknown>\n#14 0x559fbdf9ec0e <unknown>\n#15 0x559fbdfeeb08 <unknown>\n#16 0x559fbdfeec97 <unknown>\n#17 0x559fbdfff113 <unknown>\n#18 0x7f1a371a4fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92026,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,92026.0,270.0,CAF II,545170.0,PACIFIC BELL,33.282368,-117.11113,03/12/2020,2020.0,60730191013129.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60730191013.0,
251,321,321.0,3bLE2OYb,,9725 RUNNING CREEK LN,ESCONDIDO,CA,92026.0,,,,,,,POINT (-117.11467 33.289626),,,60730191013129.0,9725 RUNNING CREEK LN_ESCONDIDO_CA_92026,,"32731 MESA LILAC RD ESCONDIDO,CA 92026",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.18,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x559fbe007133 <unknown>\n#1 0x559fbdd3b966 <unknown>\n#2 0x559fbdd780dc <unknown>\n#3 0x559fbdd78211 <unknown>\n#4 0x559fbddb26c4 <unknown>\n#5 0x559fbdd97bfd <unknown>\n#6 0x559fbddb01c7 <unknown>\n#7 0x559fbdd979a3 <unknown>\n#8 0x559fbdd6c46a <unknown>\n#9 0x559fbdd6d55e <unknown>\n#10 0x559fbdfc6cae <unknown>\n#11 0x559fbdfca8fe <unknown>\n#12 0x559fbdfd3f20 <unknown>\n#13 0x559fbdfcb923 <unknown>\n#14 0x559fbdf9ec0e <unknown>\n#15 0x559fbdfeeb08 <unknown>\n#16 0x559fbdfeec97 <unknown>\n#17 0x559fbdfff113 <unknown>\n#18 0x7f1a371a4fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92026,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,92026.0,271.0,CAF II,545170.0,PACIFIC BELL,33.289626,-117.11467,03/12/2020,2020.0,60730191013129.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60730191013.0,
252,323,323.0,jXR5O4Hv,,10103 LILAC RIDGE RD,ESCONDIDO,CA,92026.0,,,,,,,POINT (-117.11521 33.281981),,,60730191013129.0,10103 LILAC RIDGE RD_ESCONDIDO_CA_92026,,"32731 MESA LILAC RD ESCONDIDO,CA 92026",False,"{'AT&T Internet Air': ['AT&T Internet Air', 'Was $60.00 per month, now $55.00 per month', '$60.00/mo', '$', '55.00/mo', 'plus taxes and fees', 'See plan discounts', 'Features & benefits', 'No overage fees, no price increase at 12 months, no annual contract, and no equipment fees', 'AT&T ActiveArmorSM internet security included', 'AT&T All-Fi Hub included—our new, all-in-one device powers strong Wi-Fi coverage']}",143.05,Serviceable,"{'Enter Address': 'Connection denied by proxy', 'Select Drop-down Address': 'Traceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 539, in select_address\n    address_options = WebDriverWait(self.driver, 30).until(EC.presence_of_element_located((By.XPATH, ""//div[contains(@class, \'jsx-3378918689\')]"")))\n  File ""/usr/local/lib/python3.8/site-packages/selenium/webdriver/support/wait.py"", line 95, in until\n    raise TimeoutException(message, screen, stacktrace)\nselenium.common.exceptions.TimeoutException: Message: \nStacktrace:\n#0 0x559fbe007133 <unknown>\n#1 0x559fbdd3b966 <unknown>\n#2 0x559fbdd780dc <unknown>\n#3 0x559fbdd78211 <unknown>\n#4 0x559fbddb26c4 <unknown>\n#5 0x559fbdd97bfd <unknown>\n#6 0x559fbddb01c7 <unknown>\n#7 0x559fbdd979a3 <unknown>\n#8 0x559fbdd6c46a <unknown>\n#9 0x559fbdd6d55e <unknown>\n#10 0x559fbdfc6cae <unknown>\n#11 0x559fbdfca8fe <unknown>\n#12 0x559fbdfd3f20 <unknown>\n#13 0x559fbdfcb923 <unknown>\n#14 0x559fbdf9ec0e <unknown>\n#15 0x559fbdfeeb08 <unknown>\n#16 0x559fbdfeec97 <unknown>\n#17 0x559fbdfff113 <unknown>\n#18 0x7f1a371a4fa3 start_thread\n\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File ""/home/kevinzhang/app/autogui_att.py"", line 631, in select_address\n    print(""Where am I at? "", addr_elem_x, addr_elem_y)\nUnboundLocalError: local variable \'addr_elem_x\' referenced before assignment\n'}",,,92026,,,,AT&T INC.,AT&T,CAF,0.1666666666666666,0.1666666666666666,0.1666666666666666,10.0,1.0,92026.0,272.0,CAF II,545170.0,PACIFIC BELL,33.281981,-117.11521,03/12/2020,2020.0,60730191013129.0,141540.0,1.0,100.0,31/12/2020,10 Mbps/1 Mbps,,,,60240432.0,60730191013.0,

